A Machine Learning Approach to Measuring Climate Adaptation

I measure adaptation to climate change by comparing elasticities from short-run and long-run changes in damaging weather. I propose a debiased machine learning approach to flexibly measure these elasticities in panel settings. In a simulation exercise, I show that debiased machine learning has considerable benefits relative to standard machine learning or ordinary least squares, particularly in high-dimensional settings. I then measure adaptation to damaging heat exposure in United States corn and soy production. Using rich sets of temperature and precipitation variation, I find evidence that short-run impacts from damaging heat are significantly offset in the long run. I show that this is because the impacts of long-run changes in heat exposure do not follow the same functional form as short-run shocks to heat exposure.

==> outputs/ag_results/ag_result_iterated_weighted.csv <==
covariates,min_year,max_year,random,method,upper_bound,MSE in sample,MSE cross folds,power,hyperparam,N,p,average_derivative,std,conf_lb,conf_ub
simple,1980,2019,170645,OLS Linear,25,0.07957501224350413,0.07964338825777958,1,,63662,3,-0.6425138909738561,0.007517413771310154,-0.657248021965624,-0.6277797599820882
simple,1980,2019,170645,OLS Poly,25,0.07407467101273227,0.07443277986189156,3,,63662,36,-0.6025431312324313,0.008548665984254125,-0.6192985165615694,-0.5857877459032932
simple,1980,2019,170645,Lasso,25,0.079600809615177,0.07994600769466509,3,0.0001,63662,36,-0.43864930370511807,0.0009267718805821771,-0.4404657765910591,-0.436832830819177
simple,1980,2019,170645,alpha,25,0.079600809615177,0.07994600769466509,3,0.006627461024670341,63662,36,-0.45038369023776004,0.0076422838163813876,-0.46536256651786756,-0.4354048139576525
simple,1980,2019,170645,DML,25,0.079600809615177,0.07994600769466509,3,,63662,36,-0.43869307730167156,0.006263101143553864,-0.4509687555430371,-0.426417399060306
simple,1980,2019,170645,OLS Linear,26,0.07856396597396971,0.07863810338254998,1,,63662,3,-0.725658427286082,0.008824979990174937,-0.7429553880668248,-0.7083614665053392
simple,1980,2019,170645,OLS Poly,26,0.07301109701816173,0.0733670674665531,3,,63662,36,-0.7193488717718135,0.010596029936707217,-0.7401170904477596,-0.6985806530958674
simple,1980,2019,170645,Lasso,26,0.07871399473784167,0.07905678585910286,3,0.0001,63662,36,-0.5216330065096804,0.0010363455054379566,-0.5236642437003387,-0.519601769319022
simple,1980,2019,170645,alpha,26,0.07871399473784167,0.07905678585910286,3,0.006627461024670341,63662,36,-0.5357666561500791,0.009188891884102266,-0.5537768842429196,-0.5177564280572386
simple,1980,2019,170645,DML,26,0.07871399473784167,0.07905678585910286,3,,63662,36,-0.5215441471252947,0.007434334932839234,-0.5361154435936596,-0.5069728506569299
simple,1980,2019,170645,OLS Linear,27,0.07799319929306182,0.0780740743240161,1,,63662,3,-0.8208209426353096,0.01051893549597217,-0.8414380562074151,-0.8002038290632041
simple,1980,2019,170645,OLS Poly,27,0.07210567363133795,0.07246864968243348,3,,63662,36,-0.8816354887375994,0.013674899906976576,-0.9084382925552735,-0.8548326849199254
simple,1980,2019,170645,Lasso,27,0.07811326412912811,0.07844240652214608,3,0.0001,63662,36,-0.6340295594630962,0.0011863914042664861,-0.6363548866154586,-0.6317042323107339
simple,1980,2019,170645,alpha,27,0.07811326412912811,0.07844240652214608,3,0.006627461024670341,63662,36,-0.6493411912840711,0.011422166580007873,-0.6717286377808865,-0.6269537447872556
simple,1980,2019,170645,DML,27,0.07811326412912811,0.07844240652214608,3,,63662,36,-0.6337084404036211,0.009095624034391746,-0.6515358635110289,-0.6158810172962133
simple,1980,2019,170645,OLS Linear,28,0.07807966792845322,0.07816821627553612,1,,63662,3,-0.9300629821304418,0.012729456406537719,-0.9550127166872557,-0.9051132475736279
simple,1980,2019,170645,OLS Poly,28,0.07147895539132666,0.07186320506827269,3,,63662,36,-1.120678043141934,0.018402262950468512,-1.1567464785248525,-1.0846096077590157
simple,1980,2019,170645,Lasso,28,0.07789449971144673,0.07820077619238791,3,0.0001,63662,36,-0.7956127441902983,0.0014372904673187641,-0.7984298335062431,-0.7927956548743534
simple,1980,2019,170645,alpha,28,0.07789449971144673,0.07820077619238791,3,0.006627461024670341,63662,36,-0.8036553805356234,0.014703127432664515,-0.8324735103036458,-0.7748372507676009
simple,1980,2019,170645,DML,28,0.07789449971144673,0.07820077619238791,3,,63662,36,-0.7952186376104337,0.011516553060810958,-0.8177910816096231,-0.7726461936112442
simple,1980,2019,170645,OLS Linear,29,0.07901200484229562,0.07910888181483443,1,,63662,3,-1.0558125929331532,0.015610706549253736,-1.0864095777696905,-1.025215608096616
simple,1980,2019,170645,OLS Poly,29,0.07124856725974044,0.07166307360525005,3,,63662,36,-1.4896741471213426,0.025623715869212506,-1.539896630224999,-1.4394516640176862
simple,1980,2019,170645,Lasso,29,0.07805099126030972,0.07834754789982978,3,0.0001,63662,36,-1.041665206826488,0.0019309140302611989,-1.0454497983258,-1.037880615327176
simple,1980,2019,170645,alpha,29,0.07805099126030972,0.07834754789982978,3,0.007455893652754134,63662,36,-0.9934866511713917,0.01946909927657587,-1.0316460857534804,-0.955327216589303
simple,1980,2019,170645,DML,29,0.07805099126030972,0.07834754789982978,3,,63662,36,-1.0427156334636838,0.015083786057922634,-1.072279854137212,-1.0131514127901555
simple,1980,2019,170645,OLS Linear,30,0.08084776739604879,0.08095259953053796,1,,63662,3,-1.2022750952653471,0.019386232309176854,-1.2402721105913337,-1.1642780799393606
simple,1980,2019,170645,OLS Poly,30,0.07146610649617019,0.07190278950592434,3,,63662,36,-2.074358137514466,0.03652477964621415,-2.145946705621046,-2.0027695694078864
simple,1980,2019,170645,Lasso,30,0.07847045322446505,0.07878200867772045,3,0.0001,63662,36,-1.430264894579151,0.0028381639787535716,-1.435827695977508,-1.4247020931807939
simple,1980,2019,170645,alpha,30,0.07847045322446505,0.07878200867772045,3,0.007455893652754134,63662,36,-1.2883014599384237,0.02766621044447407,-1.342527232409593,-1.2340756874672545
simple,1980,2019,170645,DML,30,0.07847045322446505,0.07878200867772045,3,,63662,36,-1.4317945148257094,0.021183904696849557,-1.4733149680315345,-1.3902740616198843
simple,1980,2019,170645,OLS Linear,31,0.08349303834919682,0.08360341946534823,1,,63662,3,-1.3757556304218033,0.024388792561267716,-1.423557663841888,-1.3279535970017184
simple,1980,2019,170645,OLS Poly,31,0.07217580507734203,0.07261994220857111,3,,63662,36,-2.9913659273869158,0.05324195273788143,-3.095720154753163,-2.8870117000206683
simple,1980,2019,170645,Lasso,31,0.07916114120081058,0.07950498670073261,3,3.727593720314938e-05,63662,36,-2.0426354546008816,0.004280644266549271,-2.051025517363318,-2.034245391838445
simple,1980,2019,170645,alpha,31,0.07916114120081058,0.07950498670073261,3,0.007455893652754134,63662,36,-1.686612935215572,0.039905473973230264,-1.7648276642031033,-1.6083982062280409
simple,1980,2019,170645,DML,31,0.07916114120081058,0.07950498670073261,3,,63662,36,-2.0438632984216425,0.030368039359183974,-2.1033846555656432,-1.984341941277642
simple,1980,2019,170645,OLS Linear,32,0.08681868488454708,0.08693084601372593,1,,63662,3,-1.5819086218431226,0.03107301608227603,-1.6428117333643837,-1.5210055103218616
simple,1980,2019,170645,OLS Poly,32,0.07353919763897183,0.07397545586328995,3,,63662,36,-4.379650348461006,0.07969698404332655,-4.535856437185926,-4.223444259736086
simple,1980,2019,170645,Lasso,32,0.08028178192111814,0.08067148415537749,3,1.3894954943731361e-05,63662,36,-2.967271533178059,0.006239851506075611,-2.979501642129967,-2.9550414242261507
simple,1980,2019,170645,alpha,32,0.08028178192111814,0.08067148415537749,3,0.007455893652754134,63662,36,-2.2303553921410972,0.05836740806814524,-2.344755511954662,-2.1159552723275326
simple,1980,2019,170645,DML,32,0.08028178192111814,0.08067148415537749,3,,63662,36,-2.97088852957383,0.04450460703659924,-3.0581175593655647,-2.8836594997820955
simple,1980,2019,170645,OLS Linear,33,0.0905999665154726,0.09070813751057949,1,,63662,3,-1.8222686161061117,0.03983148299511233,-1.9003383227765318,-1.7441989094356916
simple,1980,2019,170645,OLS Poly,33,0.07570735096677292,0.0761263623380748,3,,63662,36,-6.39193192479543,0.12223729506453385,-6.6315170231219165,-6.152346826468944
simple,1980,2019,170645,Lasso,33,0.08210331909467179,0.08253307142099642,3,1.389495494373136e-08,63662,36,-4.297399495201753,0.008643757676972053,-4.314341260248618,-4.280457730154888
simple,1980,2019,170645,alpha,33,0.08210331909467179,0.08253307142099642,3,0.006627461024670341,63662,36,-2.9662735730188508,0.0884034893235777,-3.139544412093063,-2.7930027339446384
simple,1980,2019,170645,DML,33,0.08210331909467179,0.08253307142099642,3,,63662,36,-4.302576285102822,0.06691595870179139,-4.433731564158333,-4.171421006047312
simple,1980,2019,170645,OLS Linear,34,0.0944203098838766,0.09451692411730286,1,,63662,3,-2.1005348233391232,0.05096160524642299,-2.2004195696221123,-2.000650077056134
simple,1980,2019,170645,OLS Poly,34,0.07883214587721334,0.0792732948453316,3,,63662,36,-9.178541976870333,0.1870599194908443,-9.545179419072388,-8.811904534668278
simple,1980,2019,170645,Lasso,34,0.08484061051987928,0.08528329408985003,3,3.7275937203149377e-08,63662,36,-6.137275829659299,0.011563152622550973,-6.159939608799499,-6.114612050519099
simple,1980,2019,170645,alpha,34,0.08484061051987928,0.08528329408985003,3,0.007455893652754134,63662,36,-3.58823387225727,0.12730538566079638,-3.837752428152431,-3.3387153163621095
simple,1980,2019,170645,DML,34,0.08484061051987928,0.08528329408985003,3,,63662,36,-6.160749242727572,0.0986835134059859,-6.354168929003305,-5.96732955645184


==> outputs/ag_results/ag_result_subyears.csv <==
simple,1980,1981,170645,OLS Linear,0.07686568241961772,0.07714935368170969,1,,2050,3,-0.00766400397186817,0.00012868705442619136,-0.007916230598543504,-0.007411777345192835
simple,1980,1981,170645,OLS Poly,0.05319549444206824,0.05780504672684535,3,,2050,36,-0.00895038451459042,0.0005742544510003619,-0.010075923238551129,-0.00782484579062971
simple,1980,1981,170645,Lasso,0.05280133942190133,0.057805046725452926,3,1e-08,2050,36,-0.008766302611910283,0.00013420504157874919,-0.009029344493404631,-0.008503260730415935
simple,1980,1981,170645,alpha,0.05280133942190133,0.057805046725452926,3,0.03693264324877367,2050,36,-0.0036625489248926025,0.00012717975558889622,-0.003911821245846839,-0.0034132766039383657
simple,1980,1981,170645,DML,0.05280133942190133,0.057805046725452926,3,,2050,36,-0.008768448427374046,0.0001462710293993827,-0.009055139644996836,-0.008481757209751256
simple,1982,1983,170645,OLS Linear,0.09177490696213468,0.09212251607213869,1,,2019,3,-0.008966953418301185,0.0001486260030366289,-0.009258260384252977,-0.008675646452349393
simple,1982,1983,170645,OLS Poly,0.052516261020425094,0.05483425846119375,3,,2019,36,-0.006965586892524405,0.00043070695462859334,-0.007809772523596448,-0.006121401261452363
simple,1982,1983,170645,Lasso,0.05267828499236946,0.054731071293944375,3,1e-06,2019,36,-0.006713135788797283,0.00011511673852239447,-0.006938764596301176,-0.00648750698129339
simple,1982,1983,170645,alpha,0.05267828499236946,0.054731071293944375,3,0.03721509757668407,2019,36,-0.005268288025324624,0.00020477619788221421,-0.005669649373173763,-0.004866926677475484
simple,1982,1983,170645,DML,0.05267828499236946,0.054731071293944375,3,,2019,36,-0.006719297420473467,0.0001497609714697182,-0.007012828924554114,-0.006425765916392819
simple,1984,1985,170645,OLS Linear,0.03851567450890155,0.038710385233068086,1,,2023,3,-0.0057504248328340765,0.00035599327159837186,-0.006448171645166885,-0.005052678020501268
simple,1984,1985,170645,OLS Poly,0.03114906386635224,0.034008279867610874,3,,2023,36,-0.009513094670929414,0.000971806490086459,-0.011417835391498874,-0.007608353950359955
simple,1984,1985,170645,Lasso,0.031133013382607766,0.03365612290576722,3,1e-06,2023,36,-0.008802552003404485,7.434626091315357e-05,-0.008948270674794267,-0.008656833332014703
simple,1984,1985,170645,alpha,0.031133013382607766,0.03365612290576722,3,0.037178287382140435,2023,36,-0.004163768783832661,0.00031450450524579996,-0.004780197614114429,-0.0035473399535508932
simple,1984,1985,170645,DML,0.031133013382607766,0.03365612290576722,3,,2023,36,-0.008820131572835838,0.00022378807383808318,-0.009258756197558482,-0.008381506948113194
simple,1986,1987,170645,OLS Linear,0.051069061599076024,0.05114769049383758,1,,1960,3,-0.006574084877282034,0.0003167916372083219,-0.007194996486210345,-0.005953173268353724
simple,1986,1987,170645,OLS Poly,0.03973745250004669,0.0420102822361772,3,,1960,36,-0.008456887247759072,0.0006766975307892245,-0.009783214408105952,-0.007130560087412191
simple,1986,1987,170645,Lasso,0.039562169533842693,0.04200207954615668,3,1.9306977288832496e-08,1960,36,-0.00848679665080972,0.00014451372114897382,-0.008770043544261709,-0.008203549757357731
simple,1986,1987,170645,alpha,0.039562169533842693,0.04200207954615668,3,0.03777106981641163,1960,36,-0.0027296952137686506,0.00023935903935611296,-0.003198838930906632,-0.0022605514966306693
simple,1986,1987,170645,DML,0.039562169533842693,0.04200207954615668,3,,1960,36,-0.008511535578053793,0.0002083943616554399,-0.008919988526898456,-0.00810308262920913
simple,1988,1989,170645,OLS Linear,0.0872073794129617,0.08761288439590896,1,,1937,3,-0.0025006927086966254,0.00033790926815058285,-0.0031629948742717675,-0.001838390543121483
simple,1988,1989,170645,OLS Poly,0.0721060551476584,0.0880347281053916,3,,1937,36,-0.0059335217096221655,0.0011580809079744872,-0.00820336028925216,-0.0036636831299921707
simple,1988,1989,170645,Lasso,0.07284613189509623,0.07932603170565909,3,1e-06,1937,36,-0.005962880603218449,8.40473790296272e-05,-0.006127613466116519,-0.00579814774032038
simple,1988,1989,170645,alpha,0.07284613189509623,0.07932603170565909,3,0.037994655505133354,1937,36,-0.00530949815171483,0.0003105266803365425,-0.0059181304451744535,-0.004700865858255207
simple,1988,1989,170645,DML,0.07284613189509623,0.07932603170565909,3,,1937,36,-0.0060086852676007095,0.0002284233487798294,-0.006456395031209175,-0.005560975503992244
simple,1990,1991,170645,OLS Linear,0.07640275897195686,0.0769744019248004,1,,1892,3,-0.008303351764451846,0.00041939335903668916,-0.009125362748163756,-0.007481340780739936
simple,1990,1991,170645,OLS Poly,0.05497783487883754,0.05956549653960892,3,,1892,36,-0.00672744473110428,0.0008755232568479282,-0.008443470314526219,-0.005011419147682341
simple,1990,1991,170645,Lasso,0.05486689284792791,0.059060468511759064,3,1e-06,1892,36,-0.007205526227468559,9.857655606048818e-05,-0.007398736277347116,-0.007012316177590002
simple,1990,1991,170645,alpha,0.05486689284792791,0.059060468511759064,3,0.03844383950316284,1892,36,-0.005282213993208712,0.0004066442701797943,-0.0060792367627611095,-0.004485191223656315
simple,1990,1991,170645,DML,0.05486689284792791,0.059060468511759064,3,,1892,36,-0.007220158617375939,0.0002968314353334281,-0.007801948230629459,-0.00663836900412242
simple,1992,1993,170645,OLS Linear,0.0814223998664486,0.08154826703219674,1,,1862,3,-0.00735630343231794,0.00019309815476381922,-0.0077347758156550254,-0.006977831048980854
simple,1992,1993,170645,OLS Poly,0.05905714484917667,0.061509220350408296,3,,1862,36,-0.008156896287792915,0.0017129318059451774,-0.011514242627445463,-0.004799549948140367
simple,1992,1993,170645,Lasso,0.059515992563878746,0.061421668282668936,3,5.179474679231202e-07,1862,36,-0.008276428752498854,0.0002007249606655724,-0.008669849675403376,-0.007883007829594332
simple,1992,1993,170645,alpha,0.059515992563878746,0.061421668282668936,3,0.03875229996673531,1862,36,-0.005328326684465398,0.00016950017738615007,-0.0056605470321422525,-0.004996106336788543
simple,1992,1993,170645,DML,0.059515992563878746,0.061421668282668936,3,,1862,36,-0.008279536042433144,0.00022869674411514105,-0.00872778166089882,-0.007831290423967468
simple,1994,1995,170645,OLS Linear,0.04043374784364248,0.0405665017931583,1,,1804,3,-0.0037465310139482753,0.00017819448192957316,-0.004095792198530238,-0.003397269829366312
simple,1994,1995,170645,OLS Poly,0.029080193001779463,0.03081580393724643,3,,1804,36,-0.006820550547123458,0.0003196493276815324,-0.0074470632293792615,-0.006194037864867655
simple,1994,1995,170645,Lasso,0.029008403537288906,0.030815803955827538,3,1e-08,1804,36,-0.006866103165825713,9.955401103115813e-05,-0.007061229027446782,-0.006670977304204643
simple,1994,1995,170645,alpha,0.029008403537288906,0.030815803955827538,3,0.039370329987723725,1804,36,-0.002679524575833239,0.00011644025610537011,-0.0029077474777997646,-0.0024513016738667136
simple,1994,1995,170645,DML,0.029008403537288906,0.030815803955827538,3,,1804,36,-0.006854287524754902,0.00013853850330188339,-0.007125822991226594,-0.006582752058283211
simple,1996,1997,170645,OLS Linear,0.04745990147192065,0.047801537123229154,1,,1784,3,-0.00765840903988922,0.0003214169216774285,-0.00828838620637698,-0.0070284318734014604
simple,1996,1997,170645,OLS Poly,0.03368277841457084,0.04815633909136141,3,,1784,36,-0.002708946430132095,0.0009949661104145429,-0.004659080006544599,-0.0007588128537195911
simple,1996,1997,170645,Lasso,0.03365829430252731,0.04007331604080778,3,1e-06,1784,36,-0.003642026677990558,0.00024772807545033084,-0.004127573705873206,-0.0031564796501079096
simple,1996,1997,170645,alpha,0.03365829430252731,0.04007331604080778,3,0.039590400623084374,1784,36,-0.003927360275863807,0.00037430818573720037,-0.00466100431990872,-0.0031937162318188945
simple,1996,1997,170645,DML,0.03365829430252731,0.04007331604080778,3,,1784,36,-0.0037511659943373073,0.00035123380307044283,-0.004439584248355375,-0.0030627477403192393
simple,1998,1999,170645,OLS Linear,0.07337275912913527,0.07360354871776492,1,,1712,3,-0.007586030543997417,0.00021846928510844743,-0.008014230342809974,-0.0071578307451848604
simple,1998,1999,170645,OLS Poly,0.06238116754540356,0.07958913613382147,3,,1712,36,-0.008452286464343612,0.0008866792131316082,-0.010190177722081565,-0.00671439520660566
simple,1998,1999,170645,Lasso,0.06296212671315596,0.0700775931561058,3,1e-06,1712,36,-0.00969474323434562,7.44872463711427e-05,-0.00984073823723306,-0.00954874823145818
simple,1998,1999,170645,alpha,0.06296212671315596,0.0700775931561058,3,0.04041433539695958,1712,36,-0.00371839758394501,0.00021893743066294635,-0.004147514948044385,-0.003289280219845635
simple,1998,1999,170645,DML,0.06296212671315596,0.0700775931561058,3,,1712,36,-0.009690808454598108,0.0001798476127023114,-0.010043309775494638,-0.009338307133701578
simple,2000,2001,170645,OLS Linear,0.04723956394544705,0.0473024944955424,1,,1650,3,-0.005033246293307384,0.0002723180544004372,-0.005566989679932241,-0.0044995029066825275
simple,2000,2001,170645,OLS Poly,0.03671233866342312,0.05043985321497267,3,,1650,36,-0.004180348132997924,0.000496467181245368,-0.005153423808238845,-0.0032072724577570026
simple,2000,2001,170645,Lasso,0.037553525934705276,0.045861637226488124,3,1e-06,1650,36,-0.004451936153454421,0.00013262826384910766,-0.004711887550598672,-0.00419198475631017
simple,2000,2001,170645,alpha,0.037553525934705276,0.045861637226488124,3,0.04116663316069867,1650,36,-0.002174476922813558,0.00020648453719452044,-0.0025791866157148183,-0.001769767229912298
simple,2000,2001,170645,DML,0.037553525934705276,0.045861637226488124,3,,1650,36,-0.00446356600120824,0.0001956784958787748,-0.004847095853130638,-0.004080036149285841
simple,2002,2003,170645,OLS Linear,0.0617116396229549,0.061951061330769455,1,,1723,3,-0.0048690843634631165,0.0003059091812475348,-0.005468666358708285,-0.004269502368217948
simple,2002,2003,170645,OLS Poly,0.047247257542327656,0.05821058397265037,3,,1723,36,-0.008950390925926819,0.0008390204367404199,-0.01059487098193804,-0.007305910869915596
simple,2002,2003,170645,Lasso,0.04711751984874517,0.05328637177613014,3,1e-06,1723,36,-0.008332001736834955,0.00014520853082282352,-0.008616610457247688,-0.008047393016422221
simple,2002,2003,170645,alpha,0.04711751984874517,0.05328637177613014,3,0.0402851219607511,1723,36,-0.005661856199098989,0.00023745937754719056,-0.006127276579091482,-0.005196435819106495
simple,2002,2003,170645,DML,0.04711751984874517,0.05328637177613014,3,,1723,36,-0.00833873899644801,0.0002173228048401455,-0.008764691693934694,-0.007912786298961324
simple,2004,2005,170645,OLS Linear,0.04682613248963055,0.04696401517038992,1,,1663,3,-0.0039813438101640244,0.00022123710914814256,-0.004414968544094384,-0.003547719076233665
simple,2004,2005,170645,OLS Poly,0.032094081929858874,0.03545287010259846,3,,1663,36,-0.002694971225936412,0.0006353654920941939,-0.003940287590441032,-0.0014496548614317919
simple,2004,2005,170645,Lasso,0.031719452063051434,0.035418270865116556,3,7.196856730011513e-08,1663,36,-0.0024894205722755447,0.00011468923523457463,-0.002714211473335311,-0.0022646296712157785
simple,2004,2005,170645,alpha,0.031719452063051434,0.035418270865116556,3,0.04100541361344868,1663,36,-0.0027881275083931224,0.00014603761873974372,-0.0030743612411230203,-0.0025018937756632244
simple,2004,2005,170645,DML,0.031719452063051434,0.035418270865116556,3,,1663,36,-0.002573034016333257,0.0001697737609145043,-0.002905790587725685,-0.0022402774449408287
simple,2006,2007,170645,OLS Linear,0.0548661288267524,0.055069469788639774,1,,1425,3,-0.0031426425489770953,0.000287865003793404,-0.0037068579564121674,-0.002578427141542023
simple,2006,2007,170645,OLS Poly,0.04518644225336654,0.06399942218271605,3,,1425,36,-0.0028735378632017902,0.0011869129007636694,-0.005199887148698582,-0.0005471885777049981
simple,2006,2007,170645,Lasso,0.04593661083734161,0.05912120339446983,3,1e-06,1425,36,-0.002292999055719374,0.0001664630293517682,-0.0026192665932488397,-0.0019667315181899083
simple,2006,2007,170645,alpha,0.04593661083734161,0.05912120339446983,3,0.04429756859629501,1425,36,-0.0016642660507947703,0.0003074413382312476,-0.0022668510737280153,-0.001061681027861525
simple,2006,2007,170645,DML,0.04593661083734161,0.05912120339446983,3,,1425,36,-0.002027996225806518,0.0003887427553916579,-0.0027899320263741673,-0.0012660604252388683
simple,2008,2009,170645,OLS Linear,0.03789550061959398,0.03881005735348966,1,,1097,3,-0.009341325314644756,0.00047652552889299455,-0.010275315351275025,-0.008407335278014487
simple,2008,2009,170645,OLS Poly,0.029900112456193787,0.06791599166644496,3,,1097,36,-0.012519388552935657,0.0015493957918032502,-0.015556204304870027,-0.009482572801001286
simple,2008,2009,170645,Lasso,0.030713265494900572,0.03738401377696376,3,1e-06,1097,36,-0.011234276233976163,0.0002607644914346904,-0.011745374637188156,-0.01072317783076417
simple,2008,2009,170645,alpha,0.030713265494900572,0.03738401377696376,3,0.050487516454363814,1097,36,-0.00558869313577011,0.00046944273497417373,-0.00650880089631949,-0.00466858537522073
simple,2008,2009,170645,DML,0.030713265494900572,0.03738401377696376,3,,1097,36,-0.01164468160290161,0.0005409401368929472,-0.012704924271211785,-0.010584438934591434
simple,2010,2011,170645,OLS Linear,0.10597512274056788,0.10711957276891246,1,,1297,3,-0.0014102729876812748,0.0001092388698999445,-0.0016243811726851661,-0.0011961648026773835
simple,2010,2011,170645,OLS Poly,0.06794788378964632,0.07541928982154361,3,,1297,36,-0.001912696275713799,0.0003992515505217174,-0.002695229314736365,-0.001130163236691233
simple,2010,2011,170645,Lasso,0.06713029726587,0.07526152717824021,3,1.9306977288832496e-08,1297,36,-0.001935011964998155,0.00010674983706788231,-0.0021442416456512042,-0.0017257822843451058
simple,2010,2011,170645,alpha,0.06713029726587,0.07526152717824021,3,0.04643199387454011,1297,36,-0.0001263868385726236,4.626688755157672e-05,-0.00021706993817371397,-3.5703738971533223e-05
simple,2010,2011,170645,DML,0.06713029726587,0.07526152717824021,3,,1297,36,-0.0019416720483612978,0.00011346817289680257,-0.0021640696672390308,-0.0017192744294835648
simple,2012,2013,170645,OLS Linear,0.11935422713576296,0.11986045167428294,1,,1319,3,-0.004327573890972385,0.00029872125855215413,-0.004913067557734607,-0.0037420802242101626
simple,2012,2013,170645,OLS Poly,0.07600379921267048,0.08311000229722165,3,,1319,36,-0.005185122576349112,0.000938184868952749,-0.0070239649194965,-0.003346280233201724
simple,2012,2013,170645,Lasso,0.07594331685130043,0.08248368517361052,3,1.389495494373136e-07,1319,36,-0.005002919575264804,0.00024160294407671795,-0.005476461345655171,-0.004529377804874437
simple,2012,2013,170645,alpha,0.07594331685130043,0.08248368517361052,3,0.04604313896339279,1319,36,-0.001395271472436853,9.029940522080053e-05,-0.0015722583066696222,-0.001218284638204084
simple,2012,2013,170645,DML,0.07594331685130043,0.08248368517361052,3,,1319,36,-0.005027563801935643,0.0002509224047807233,-0.005519371715305861,-0.004535755888565426
simple,2014,2015,170645,OLS Linear,0.03520988607164045,0.035498462069811436,1,,1189,3,-0.00527450999524062,0.0004583586157043442,-0.006172892882021134,-0.004376127108460106
simple,2014,2015,170645,OLS Poly,0.02900021880477558,0.04020228270276239,3,,1189,36,-0.007714564339019765,0.0024648466759253297,-0.01254566382383341,-0.0028834648542061187
simple,2014,2015,170645,Lasso,0.02847827579695288,0.03819295203844482,3,1e-06,1189,36,-0.003944194079691878,0.00021858444905537429,-0.004372619599840411,-0.0035157685595433442
simple,2014,2015,170645,alpha,0.02847827579695288,0.03819295203844482,3,0.04849493641077185,1189,36,-0.0019957519467327604,0.0002648412761006128,-0.0025148408478899613,-0.0014766630455755594
simple,2014,2015,170645,DML,0.02847827579695288,0.03819295203844482,3,,1189,36,-0.003976173900417143,0.0003237319264243222,-0.0046106884762088145,-0.0033416593246254718
simple,2016,2017,170645,OLS Linear,0.024903255435920833,0.02505862227049863,1,,1205,3,-0.003116410847952803,0.00022757126201309748,-0.003562450521498474,-0.002670371174407132
simple,2016,2017,170645,OLS Poly,0.017841531823657265,0.02119187596094763,3,,1205,36,-0.008629671695193073,0.0010458314123812566,-0.010679501263460336,-0.006579842126925811
simple,2016,2017,170645,Lasso,0.01799718953058633,0.020017178691779138,3,1e-06,1205,36,-0.007573597696605411,0.00013069805333386798,-0.007829765881139792,-0.00731742951207103
simple,2016,2017,170645,alpha,0.01799718953058633,0.020017178691779138,3,0.04817190243138059,1205,36,-0.001914192731528421,0.00016199805991829315,-0.002231708928968276,-0.0015966765340885666
simple,2016,2017,170645,DML,0.01799718953058633,0.020017178691779138,3,,1205,36,-0.007576715912370944,0.000173433188232994,-0.007916644961307612,-0.007236786863434276
simple,2018,2019,170645,OLS Linear,0.02669496393921154,0.02693815543101112,1,,990,3,-0.005341028618271967,0.0004060498716443926,-0.006136886366694976,-0.004545170869848958
simple,2018,2019,170645,OLS Poly,0.020556196083590838,0.024658069613821675,3,,990,36,-0.0034382754098484744,0.0012457198313614,-0.005879886279316819,-0.0009966645403801304
simple,2018,2019,170645,Lasso,0.02024675202307531,0.023248490053303712,3,1.389495494373136e-07,990,36,-0.0031437183715008845,0.00021831613360890348,-0.0035716179933743355,-0.0027158187496274335
simple,2018,2019,170645,alpha,0.02024675202307531,0.023248490053303712,3,0.05314589488360532,990,36,-0.00024011150980713343,0.00035192065695585455,-0.0009298759974406083,0.0004496529778263414
simple,2018,2019,170645,DML,0.02024675202307531,0.023248490053303712,3,,990,36,-0.00321793096126338,0.0003539083977017951,-0.003911591420758898,-0.0025242705017678615
simple,1980,1984,170645,OLS Linear,0.0782406095743815,0.07837663406315673,1,,8130,3,-0.008465150078422565,0.0001275539476348565,-0.008715155815786883,-0.008215144341058246
simple,1980,1984,170645,OLS Poly,0.06013735789948358,0.06085611894759873,3,,8130,36,-0.009326028664426746,0.00020964065723683598,-0.009736924352610945,-0.008915132976242548
simple,1980,1984,170645,Lasso,0.06004435784002484,0.06085611894755185,3,1e-08,8130,36,-0.009318569137803717,4.1423710492164417e-05,-0.009399759610368359,-0.009237378665239075
simple,1980,1984,170645,alpha,0.06004435784002484,0.06085611894755185,3,0.01854564954488655,8130,36,-0.007068837535024939,0.00015812343666529822,-0.007378759470888924,-0.006758915599160954
simple,1980,1984,170645,DML,0.06004435784002484,0.06085611894755185,3,,8130,36,-0.009321011921589451,8.460541770495806e-05,-0.009486838540291169,-0.009155185302887734
simple,1985,1989,170645,OLS Linear,0.07711104499625264,0.07717963516043913,1,,7824,3,-0.00688439089229587,0.0001694471428437031,-0.007216507292269528,-0.006552274492322212
simple,1985,1989,170645,OLS Poly,0.07023275211637887,0.07171050654842982,3,,7824,36,-0.00844725574207029,0.00026496271822383066,-0.008966582669788998,-0.007927928814351582
simple,1985,1989,170645,Lasso,0.07028047114365844,0.07154249339215193,3,1.389495494373136e-07,7824,36,-0.008320148022705011,4.612293106391113e-05,-0.008410548967590277,-0.008229747077819745
simple,1985,1989,170645,alpha,0.07028047114365844,0.07154249339215193,3,0.01890483540880554,7824,36,-0.005010011451370266,0.00019435210838069714,-0.005390941583796432,-0.0046290813189441
simple,1985,1989,170645,DML,0.07028047114365844,0.07154249339215193,3,,7824,36,-0.008333800256548347,0.00015040600927657702,-0.008628596034730438,-0.008039004478366257
simple,1990,1994,170645,OLS Linear,0.10461742147540996,0.10477228127942591,1,,7504,3,-0.00855127356977317,0.00018076581128685784,-0.00890557455989541,-0.008196972579650928
simple,1990,1994,170645,OLS Poly,0.07779252580138817,0.0795016496103832,3,,7504,36,-0.010597925155807975,0.0009233954116415033,-0.012407780162625321,-0.008788070148990629
simple,1990,1994,170645,Lasso,0.0778520303079698,0.07942673164957437,3,1.389495494373136e-07,7504,36,-0.009677613430256362,0.00010524219532125017,-0.009883888133086011,-0.009471338727426712
simple,1990,1994,170645,alpha,0.0778520303079698,0.07942673164957437,3,0.019303715524279303,7504,36,-0.006169998039656002,0.00016090858140143185,-0.006485378859202809,-0.005854617220109195
simple,1990,1994,170645,DML,0.0778520303079698,0.07942673164957437,3,,7504,36,-0.009686614585671268,0.00014836000567186258,-0.009977400196788118,-0.009395828974554418
simple,1995,1999,170645,OLS Linear,0.06045832331041158,0.06064913082817628,1,,7058,3,-0.0064714549190368394,0.00022824250758766,-0.006918810233908653,-0.006024099604165026
simple,1995,1999,170645,OLS Poly,0.05411961048645216,0.05615900571057502,3,,7058,36,-0.0057392439885505415,0.000336554133272055,-0.006398890089763769,-0.005079597887337314
simple,1995,1999,170645,Lasso,0.05394742924853039,0.05615900569055676,3,1e-08,7058,36,-0.00575749403059684,8.152748487291574e-05,-0.005917287900947755,-0.005597700160245926
simple,1995,1999,170645,alpha,0.05394742924853039,0.05615900569055676,3,0.01990428101187798,7058,36,-0.004619225500596176,0.00017914207584240617,-0.004970343969247292,-0.00426810703194506
simple,1995,1999,170645,DML,0.05394742924853039,0.05615900569055676,3,,7058,36,-0.00570940188569405,0.00015138406441460252,-0.00600611465194667,-0.005412689119441429
simple,2000,2004,170645,OLS Linear,0.06696800152561087,0.0671274780626577,1,,6726,3,-0.006399837495550271,0.00025056656033913796,-0.0068909479538149816,-0.005908727037285561
simple,2000,2004,170645,OLS Poly,0.054717579290945915,0.055986042548063594,3,,6726,36,-0.008876702702189234,0.00032030750210215286,-0.009504505406309453,-0.008248899998069015
simple,2000,2004,170645,Lasso,0.054718330256712376,0.05589316741920079,3,1.389495494373136e-07,6726,36,-0.00894281216162673,7.497935099176383e-05,-0.009089771689570588,-0.008795852633682873
simple,2000,2004,170645,alpha,0.054718330256712376,0.05589316741920079,3,0.02038960864217953,6726,36,-0.006322699152304328,0.00019707426623176598,-0.006708964714118589,-0.005936433590490067
simple,2000,2004,170645,DML,0.054718330256712376,0.05589316741920079,3,,6726,36,-0.008941425106408232,0.00014520622274628959,-0.00922602930299096,-0.008656820909825504
simple,2005,2009,170645,OLS Linear,0.0493909878528176,0.04947221324164163,1,,5225,3,-0.004544807818510723,0.00026189130154779757,-0.005058114769544406,-0.00403150086747704
simple,2005,2009,170645,OLS Poly,0.043531770569706696,0.04538215938040172,3,,5225,36,-0.006665389523423296,0.00046961950627536766,-0.007585843755723016,-0.005744935291123575
simple,2005,2009,170645,Lasso,0.043416411115779346,0.04538215922280496,3,1e-08,5225,36,-0.00666904094098896,5.578696564057132e-05,-0.00677838339364448,-0.00655969848833344
simple,2005,2009,170645,alpha,0.043416411115779346,0.04538215922280496,3,0.023133650717339305,5225,36,-0.003700585833462978,0.00019669759681562724,-0.004086113123221607,-0.0033150585437043485
simple,2005,2009,170645,DML,0.043416411115779346,0.04538215922280496,3,,5225,36,-0.006623797714065797,0.00016715570753429807,-0.006951422900833021,-0.006296172527298573
simple,2010,2014,170645,OLS Linear,0.10715896857406422,0.10740575354780137,1,,5239,3,-0.0020887651111852483,0.0001286863462956511,-0.0023409903499247244,-0.0018365398724457722
simple,2010,2014,170645,OLS Poly,0.08303627664796649,0.08565089514397302,3,,5239,36,-0.0010404097281126023,0.00014439316576984803,-0.0013234203330215045,-0.0007573991232037001
simple,2010,2014,170645,Lasso,0.08271281573689061,0.08548302737747206,3,2.6826957952797275e-07,5239,36,-0.0011050998373849123,2.7894125545092247e-05,-0.0011597723234532931,-0.0010504273513165315
simple,2010,2014,170645,alpha,0.08271281573689061,0.08548302737747206,3,0.02310272040935718,5239,36,-0.0010866839170642587,8.598098038808173e-05,-0.0012552066386248989,-0.0009181611955036185
simple,2010,2014,170645,DML,0.08271281573689061,0.08548302737747206,3,,5239,36,-0.0011088241723787114,6.681235882731032e-05,-0.0012397763956802396,-0.0009778719490771831
simple,2015,2019,170645,OLS Linear,0.02908555343601514,0.029123506706750433,1,,4495,3,-0.0032788386201863633,0.00020407070429679817,-0.0036788172006080875,-0.002878860039764639
simple,2015,2019,170645,OLS Poly,0.02474810288177977,0.026320437078012286,3,,4495,36,-0.0030319501161529985,0.0003109546211348732,-0.00364142117357735,-0.002422479058728647
simple,2015,2019,170645,Lasso,0.02475153999923736,0.025879924717566394,3,1.389495494373136e-07,4495,36,-0.0030234878512642284,4.8244041933565995e-05,-0.003118046173454018,-0.002928929529074439
simple,2015,2019,170645,alpha,0.02475153999923736,0.025879924717566394,3,0.024941494530184165,4495,36,-0.0017413548358297195,0.00013684482290016517,-0.0020095706887140433,-0.0014731389829453958
simple,2015,2019,170645,DML,0.02475153999923736,0.025879924717566394,3,,4495,36,-0.0030192060481140813,0.00011961484720073781,-0.0032536511486275276,-0.002784760947600635
simple,1980,1989,170645,OLS Linear,0.07593592838135244,0.07601359914641097,1,,17977,3,-0.00792366281615595,0.00011086658386322267,-0.008140961320527867,-0.007706364311784034
simple,1980,1989,170645,OLS Poly,0.06785985648814283,0.06838738233704784,3,,17977,36,-0.008627336067764543,0.00017426370109100163,-0.008968892921902907,-0.00828577921362618
simple,1980,1989,170645,Lasso,0.06778493716558373,0.06835009172863016,3,1.389495494373136e-07,17977,36,-0.008689406101620138,1.8214212423240777e-05,-0.00872510595796969,-0.008653706245270586
simple,1980,1989,170645,alpha,0.06778493716558373,0.06835009172863016,3,0.012471787780224966,17977,36,-0.007329371019623354,0.00015239271269789392,-0.007628060736511226,-0.007030681302735481
simple,1980,1989,170645,DML,0.06778493716558373,0.06835009172863016,3,,17977,36,-0.008693395859264834,8.170878133878246e-05,-0.008853545070688848,-0.00853324664784082
simple,1990,1999,170645,OLS Linear,0.08160977308901093,0.0816944699882018,1,,16366,3,-0.007202155925934295,0.0001562350239213316,-0.007508376572820105,-0.0068959352790484854
simple,1990,1999,170645,OLS Poly,0.06855055031221263,0.0694585099011866,3,,16366,36,-0.008469883913547914,0.00030645999245154025,-0.009070545498752932,-0.007869222328342895
simple,1990,1999,170645,Lasso,0.06850920748457692,0.069386699797026,3,1e-06,16366,36,-0.00861788533927732,3.5078362270074696e-05,-0.008686638929326666,-0.008549131749227975
simple,1990,1999,170645,alpha,0.06850920748457692,0.069386699797026,3,0.013071217707025618,16366,36,-0.006210749605308148,0.0001351512154509614,-0.006475645987592032,-0.005945853223024264
simple,1990,1999,170645,DML,0.06850920748457692,0.069386699797026,3,,16366,36,-0.00861126895720227,9.743518021798492e-05,-0.00880224191042952,-0.00842029600397502
simple,2000,2009,170645,OLS Linear,0.060010775728611354,0.0600627543845565,1,,13614,3,-0.005731479637413289,0.00019027536959061056,-0.006104419361810886,-0.005358539913015692
simple,2000,2009,170645,OLS Poly,0.053434224383168034,0.05412048897857272,3,,13614,36,-0.007362632154889178,0.0002210615323439475,-0.007795912758283315,-0.006929351551495041
simple,2000,2009,170645,Lasso,0.0533847245433488,0.05403580149927797,3,7.196856730011513e-08,13614,36,-0.007414103202451665,4.013216499835373e-05,-0.007492762245848438,-0.007335444159054892
simple,2000,2009,170645,alpha,0.0533847245433488,0.05403580149927797,3,0.014331592410739884,13614,36,-0.0057262086386205965,0.00017395789898560872,-0.006067166120632389,-0.005385251156608804
simple,2000,2009,170645,DML,0.0533847245433488,0.05403580149927797,3,,13614,36,-0.00740395923608521,0.00012638337724945218,-0.007651670655494137,-0.007156247816676284
simple,2010,2019,170645,OLS Linear,0.07005384204770151,0.07016290448878888,1,,10923,3,-0.0024310646990584822,0.000117633802859144,-0.0026616269526624045,-0.00220050244545456
simple,2010,2019,170645,OLS Poly,0.05755759453694785,0.05874536485925998,3,,10923,36,-0.0015828764699487455,0.00015465117371886536,-0.0018859927704377216,-0.0012797601694597694
simple,2010,2019,170645,Lasso,0.05751547994446203,0.05869749608722209,3,1.389495494373136e-07,10923,36,-0.0016700506505510965,1.590835868223821e-05,-0.0017012310335682834,-0.0016388702675339095
simple,2010,2019,170645,alpha,0.05751547994446203,0.05869749608722209,3,0.015999866340961438,10923,36,-0.0013430368726573565,0.00011121319725130047,-0.0015610147392699054,-0.0011250590060448075
simple,2010,2019,170645,DML,0.05751547994446203,0.05869749608722209,3,,10923,36,-0.0016756547913115605,8.418532782616401e-05,-0.001840658033850842,-0.001510651548772279
simple,1980,2019,170645,OLS Linear,0.07901200484229562,0.07910888181483441,1,,63662,3,-0.005738111918114963,8.484079646333561e-05,-0.005904399879183101,-0.0055718239570468255
simple,1980,2019,170645,OLS Poly,0.07124856725974042,0.07166307360525001,3,,63662,36,-0.007558345056829381,0.00011992477071041273,-0.00779339760742179,-0.007323292506236972
simple,1980,2019,170645,Lasso,0.07123511762720437,0.07161118354014777,3,1.389495494373136e-07,63662,36,-0.007578444684011708,1.1816393778608999e-05,-0.007601604815817781,-0.007555284552205634
simple,1980,2019,170645,alpha,0.07123511762720437,0.07161118354014777,3,0.006627461024670341,63662,36,-0.006113138288208799,8.67237912173466e-05,-0.006283116918994798,-0.005943159657422799
simple,1980,2019,170645,DML,0.07123511762720437,0.07161118354014777,3,,63662,36,-0.007576852592437497,6.430754961968113e-05,-0.0077028953896920715,-0.007450809795182922
yearly,1980,1981,170645,OLS Linear,0.06959268549384329,0.07032749414126702,1,,2050,9,-0.006457873299709524,0.00024084824915411503,-0.00692993586805159,-0.005985810731367458
yearly,1980,1981,170645,OLS Poly,0.03153719865967513,0.13662891643267316,3,,2050,351,-0.006817158982496352,0.002346528231245471,-0.011416354315737474,-0.0022179636492552285
yearly,1980,1981,170645,Lasso,0.036051072854518355,0.049334167500963616,3,1e-06,2050,351,-0.004106138321592107,0.00014676650655437223,-0.004393800674438677,-0.0038184759687455373
yearly,1980,1981,170645,alpha,0.036051072854518355,0.049334167500963616,3,0.04480163980159373,2050,351,-0.004393735993929447,0.00015291349377231282,-0.00469344644172318,-0.004094025546135713
yearly,1980,1981,170645,DML,0.036051072854518355,0.049334167500963616,3,,2050,351,-0.004114982551719108,0.0001587347536532141,-0.004426102668879407,-0.003803862434558808
yearly,1982,1983,170645,OLS Linear,0.08440799234031779,0.08561208185158013,1,,2019,9,-0.010105888657855512,0.00027398373704486963,-0.010642896782463456,-0.009568880533247568
yearly,1982,1983,170645,OLS Poly,0.03277347921408754,0.10905851942499056,3,,2019,351,-0.008244227004169602,0.0011518126402274083,-0.010501779779015322,-0.005986674229323882
yearly,1982,1983,170645,Lasso,0.037714047989815876,0.05227647243406447,3,1e-06,2019,351,-0.007464909921345874,0.00012556381269498567,-0.007711014994228046,-0.007218804848463703
yearly,1982,1983,170645,alpha,0.037714047989815876,0.05227647243406447,3,0.045144274824335126,2019,351,-0.005487391843218118,0.00018881797478992253,-0.005857475073806366,-0.00511730861262987
yearly,1982,1983,170645,DML,0.037714047989815876,0.05227647243406447,3,,2019,351,-0.00744667274997366,0.00015124606340626226,-0.0077431150342499346,-0.007150230465697386
yearly,1984,1985,170645,OLS Linear,0.037412332224726515,0.037884452536734996,1,,2023,9,-0.005471154076643922,0.0003848738505260851,-0.006225506823675049,-0.004716801329612795
yearly,1984,1985,170645,OLS Poly,0.016855276809177325,0.0836853549634137,3,,2023,351,-0.006593862158064567,0.002327520751775601,-0.011155802831544746,-0.00203192148458439
yearly,1984,1985,170645,Lasso,0.021057501584383163,0.03053863875774512,3,1e-06,2023,351,-0.008468318228502785,0.0001475850437382709,-0.008757584914229797,-0.008179051542775774
yearly,1984,1985,170645,alpha,0.021057501584383163,0.03053863875774512,3,0.04509962172258278,2023,351,-0.005347233805420523,0.00036304359814802597,-0.0060587992577906535,-0.004635668353050392
yearly,1984,1985,170645,DML,0.021057501584383163,0.03053863875774512,3,,2023,351,-0.008374569346901313,0.0002683999134638921,-0.008900633177290541,-0.007848505516512085
yearly,1986,1987,170645,OLS Linear,0.04339008602760111,0.043967734043493134,1,,1960,9,-0.006862742913102059,0.0003518849790424119,-0.007552437472025187,-0.006173048354178931
yearly,1986,1987,170645,OLS Poly,0.022815031572894925,0.12944723399140265,3,,1960,351,-0.007713355473484285,0.0015087268855527214,-0.010670460169167619,-0.0047562507778009504
yearly,1986,1987,170645,Lasso,0.02813501643132914,0.038103079104315804,3,1e-06,1960,351,-0.00874745724844585,0.00011939512962947144,-0.008981471702519615,-0.008513442794372087
yearly,1986,1987,170645,alpha,0.02813501643132914,0.038103079104315804,3,0.04581870443004136,1960,351,-0.0010718858032124983,0.000197810944350493,-0.0014595952541394646,-0.000684176352285532
yearly,1986,1987,170645,DML,0.02813501643132914,0.038103079104315804,3,,1960,351,-0.008760726407334503,0.00020179755548267023,-0.009156249616080537,-0.008365203198588468
yearly,1988,1989,170645,OLS Linear,0.08232556531931234,0.08302837079924327,1,,1937,9,-0.0009322917993187007,0.0003765082855885041,-0.0016702480390721687,-0.0001943355595652327
yearly,1988,1989,170645,OLS Poly,0.03879999639412479,0.651250113569027,3,,1937,351,-0.003937851259877334,0.003387450141430277,-0.010577253537080677,0.0027015510173260086
yearly,1988,1989,170645,Lasso,0.04636539392134849,0.0682948345752025,3,1e-06,1937,351,-0.005064179978487327,0.00022185163929443075,-0.005499009191504411,-0.004629350765470243
yearly,1988,1989,170645,alpha,0.04636539392134849,0.0682948345752025,3,0.04608992805796933,1937,351,-0.002843453371132828,0.0004540080531701191,-0.0037333091553462617,-0.0019535975869193947
yearly,1988,1989,170645,DML,0.04636539392134849,0.0682948345752025,3,,1937,351,-0.005016742838119421,0.0003554099596113337,-0.0057133463589576355,-0.004320139317281207
yearly,1990,1991,170645,OLS Linear,0.0672314824878858,0.06843863215388771,1,,1892,9,-0.006720775375033027,0.00044519983245355045,-0.0075933670466419865,-0.005848183703424068
yearly,1990,1991,170645,OLS Poly,0.027122578892776243,0.11365813911588467,3,,1892,351,-0.009662438921296257,0.0019244162352204156,-0.013434294742328271,-0.005890583100264243
yearly,1990,1991,170645,Lasso,0.033076035680989886,0.052638781973988906,3,1e-06,1892,351,-0.008503774776227796,0.00020477195495004083,-0.008905127807929876,-0.008102421744525716
yearly,1990,1991,170645,alpha,0.033076035680989886,0.052638781973988906,3,0.04663481675030588,1892,351,-0.004960345949928061,0.0004503544915374425,-0.005843040753341449,-0.0040776511465146735
yearly,1990,1991,170645,DML,0.033076035680989886,0.052638781973988906,3,,1892,351,-0.008509401938955035,0.00035112631694171414,-0.009197609520160795,-0.007821194357749275
yearly,1992,1993,170645,OLS Linear,0.07289637223418703,0.07351996789203996,1,,1862,9,-0.0077420333448173315,0.00042245785805775814,-0.008570050746610538,-0.006914015943024126
yearly,1992,1993,170645,OLS Poly,0.026127120012827056,0.07721367314241026,3,,1862,351,-0.02398521132089826,0.003943133285854961,-0.03171375256117398,-0.016256670080622537
yearly,1992,1993,170645,Lasso,0.03367659582910757,0.047551144324736894,3,1e-06,1862,351,-0.00994362691393946,0.0001613684908002215,-0.010259909155907894,-0.009627344671971025
yearly,1992,1993,170645,alpha,0.03367659582910757,0.047551144324736894,3,0.04700899886581058,1862,351,-0.004849116252285594,0.00015011538129387032,-0.00514334239962158,-0.004554890104949608
yearly,1992,1993,170645,DML,0.03367659582910757,0.047551144324736894,3,,1862,351,-0.009887913950448054,0.0001853266965859335,-0.010251154275756484,-0.009524673625139623
yearly,1994,1995,170645,OLS Linear,0.03227024638731225,0.03254460000391804,1,,1804,9,-0.004058863225964453,0.0002377202200358792,-0.004524794857234777,-0.00359293159469413
yearly,1994,1995,170645,OLS Poly,0.015744653268486886,0.24062824324759852,3,,1804,351,-0.007530673039347846,0.0015864390468429516,-0.010640093571160032,-0.004421252507535661
yearly,1994,1995,170645,Lasso,0.019052155975357966,0.026262190255673556,3,1e-06,1804,351,-0.006414679797343945,9.510150716623427e-05,-0.006601078751389764,-0.006228280843298126
yearly,1994,1995,170645,alpha,0.019052155975357966,0.026262190255673556,3,0.047758708498029066,1804,351,-0.0039451089625852885,0.00017373681629144507,-0.004285633122516521,-0.003604584802654056
yearly,1994,1995,170645,DML,0.019052155975357966,0.026262190255673556,3,,1804,351,-0.006435566414595418,0.000153245884210535,-0.006735928347648067,-0.006135204481542769
yearly,1996,1997,170645,OLS Linear,0.04107693574219335,0.041609670223020104,1,,1784,9,-0.004742212000280265,0.000459332776226382,-0.0056425042416839745,-0.0038419197588765567
yearly,1996,1997,170645,OLS Poly,0.014957986432862677,0.4522438832253429,3,,1784,351,0.004168488157716865,0.002177407461548282,-9.92304669177671e-05,0.008436206782351498
yearly,1996,1997,170645,Lasso,0.020575784242306813,0.04592775715858012,3,1e-06,1784,351,-0.0011508695829031293,0.0003348148990665845,-0.0018071067850736347,-0.0004946323807326238
yearly,1996,1997,170645,alpha,0.020575784242306813,0.04592775715858012,3,0.04802566814318424,1784,351,-0.0026875017456855946,0.0004009864667024317,-0.0034734352204223605,-0.0019015682709488284
yearly,1996,1997,170645,DML,0.020575784242306813,0.04592775715858012,3,,1784,351,-0.0007596735549076941,0.0005835997499209017,-0.0019035290647526613,0.0003841819549372732
yearly,1998,1999,170645,OLS Linear,0.07058105375768728,0.07153448370952531,1,,1712,9,-0.0057282300537604795,0.0003938127755056897,-0.006500103093751632,-0.0049563570137693275
yearly,1998,1999,170645,OLS Poly,0.02980287065375311,0.46436659244812667,3,,1712,351,-0.011975036103656578,0.0024915319826088215,-0.016858438789569868,-0.007091633417743288
yearly,1998,1999,170645,Lasso,0.03653069261886887,0.061720259339326455,3,1e-06,1712,351,-0.011705902010705227,0.00015379205512895187,-0.012007334438757972,-0.011404469582652482
yearly,1998,1999,170645,alpha,0.03653069261886887,0.061720259339326455,3,0.04902515330622873,1712,351,-0.0032900105917338957,0.0002740974978677319,-0.0038272416875546503,-0.002752779495913141
yearly,1998,1999,170645,DML,0.03653069261886887,0.061720259339326455,3,,1712,351,-0.011786554616589905,0.0002468930145988129,-0.012270464925203579,-0.011302644307976232
yearly,2000,2001,170645,OLS Linear,0.04538198962427657,0.04573787754199603,1,,1650,9,-0.005327207683935099,0.0003611289143718125,-0.006035020356103852,-0.004619395011766347
yearly,2000,2001,170645,OLS Poly,0.016841505182753732,0.5702943832131036,3,,1650,351,-0.006809198605402855,0.0016063255844312137,-0.009957596750888035,-0.0036608004599176765
yearly,2000,2001,170645,Lasso,0.02238416145661481,0.04257319947264883,3,1e-06,1650,351,-0.006846146577931433,0.00018920212195925598,-0.007216982736971574,-0.006475310418891291
yearly,2000,2001,170645,alpha,0.02238416145661481,0.04257319947264883,3,0.04993773823029053,1650,351,-0.0028355273196609106,0.00022176125969906388,-0.003270179388671076,-0.002400875250650745
yearly,2000,2001,170645,DML,0.02238416145661481,0.04257319947264883,3,,1650,351,-0.0070620974855261495,0.0002376908375739667,-0.007527971527171124,-0.006596223443881175
yearly,2002,2003,170645,OLS Linear,0.056418594523636824,0.05730853115605497,1,,1723,9,-0.002680771182557671,0.00036005475299004565,-0.0033864784984181605,-0.0019750638666971815
yearly,2002,2003,170645,OLS Poly,0.025032673249252988,0.47671223049696326,3,,1723,351,-0.013534566199147946,0.0026050450095103325,-0.018640454417788197,-0.008428677980507695
yearly,2002,2003,170645,Lasso,0.03010263004864077,0.0992507412987685,3,1e-06,1723,351,-0.010060964936026756,0.00020011464987592127,-0.010453189649783562,-0.009668740222269951
yearly,2002,2003,170645,alpha,0.03010263004864077,0.0992507412987685,3,0.048868409208939395,1723,351,-0.006271465350289727,0.0003474569021166935,-0.006952480878438447,-0.005590449822141008
yearly,2002,2003,170645,DML,0.03010263004864077,0.0992507412987685,3,,1723,351,-0.010335614561930776,0.0006618195375107292,-0.011632780855451805,-0.009038448268409747
yearly,2004,2005,170645,OLS Linear,0.04408811377293279,0.0448086758713628,1,,1663,9,-0.0045251518518038625,0.00027490769034156344,-0.0050639709248733265,-0.0039863327787343986
yearly,2004,2005,170645,OLS Poly,0.018033688302862325,0.6594196075242676,3,,1663,351,-0.0028374216652764517,0.0018096429863926943,-0.006384321918606132,0.0007094785880532289
yearly,2004,2005,170645,Lasso,0.02233589128082986,0.0526432504947281,3,1e-06,1663,351,-0.003952819799175565,0.00019498640841682038,-0.004334993159672533,-0.003570646438678597
yearly,2004,2005,170645,alpha,0.02233589128082986,0.0526432504947281,3,0.04974216868937742,1663,351,-0.0032213669205179317,0.00020295465645917538,-0.0036191580471779156,-0.0028235757938579477
yearly,2004,2005,170645,DML,0.02233589128082986,0.0526432504947281,3,,1663,351,-0.003990130718453642,0.0002863888594076916,-0.004551452882892717,-0.003428808554014566
yearly,2006,2007,170645,OLS Linear,0.04719298851772215,0.047757215394567995,1,,1425,9,-0.0030708027738929446,0.00039511410090610835,-0.003845226411668917,-0.002296379136116972
yearly,2006,2007,170645,OLS Poly,0.017628772786907883,1.0439373101584006,3,,1425,351,-0.009640911852081047,0.0025770398345698357,-0.014691909927837924,-0.004589913776324169
yearly,2006,2007,170645,Lasso,0.02213002536847941,0.058358091726398505,3,5.179474679231202e-07,1425,351,-0.007615030506700742,0.00024797728482208364,-0.008101065984952025,-0.007128995028449458
yearly,2006,2007,170645,alpha,0.02213002536847941,0.058358091726398505,3,0.05373576158547756,1425,351,-0.002284159099431244,0.00028751960731847694,-0.002847697529775459,-0.0017206206690870292
yearly,2006,2007,170645,DML,0.02213002536847941,0.058358091726398505,3,,1425,351,-0.007697422344030471,0.0003740835534302727,-0.008430626108753806,-0.006964218579307137
yearly,2008,2009,170645,OLS Linear,0.029117724155824885,0.029965167996665706,1,,1097,9,-0.003938000195235839,0.0006047555446265031,-0.005123321062703785,-0.002752679327767893
yearly,2008,2009,170645,OLS Poly,0.008932292454178894,9.466334294409334,3,,1097,351,-0.005512420636875959,0.004997311133025774,-0.015307150457606476,0.004282309183854558
yearly,2008,2009,170645,Lasso,0.01433630158635627,0.15040318929397203,3,1e-06,1097,351,-0.004510923841858645,0.0003818451716403237,-0.00525934037827368,-0.003762507305443611
yearly,2008,2009,170645,alpha,0.01433630158635627,0.15040318929397203,3,0.06124456111709661,1097,351,-0.0028452259495157202,0.0004802564913512969,-0.003786528672564262,-0.0019039232264671784
yearly,2008,2009,170645,DML,0.01433630158635627,0.15040318929397203,3,,1097,351,-0.004854137328313798,0.0010914221471042935,-0.006993324736638213,-0.0027149499199893823
yearly,2010,2011,170645,OLS Linear,0.07972810749145287,0.08131895995045524,1,,1297,9,-0.006165320445607536,0.00036668172923739204,-0.006884016634912824,-0.005446624256302248
yearly,2010,2011,170645,OLS Poly,0.01623717375007027,0.355570822935867,3,,1297,351,-0.006518580929206763,0.0016005223216463606,-0.00965560467963363,-0.003381557178779896
yearly,2010,2011,170645,Lasso,0.024704202305262032,0.05502424306357322,3,1e-06,1297,351,-0.009063588057903608,0.0002012969051416608,-0.009458129991981264,-0.008669046123825953
yearly,2010,2011,170645,alpha,0.024704202305262032,0.05502424306357322,3,0.05632495488678639,1297,351,7.158243932912194e-05,7.875213325241879e-05,-8.27717418456189e-05,0.0002259366205038628
yearly,2010,2011,170645,DML,0.024704202305262032,0.05502424306357322,3,,1297,351,-0.008993090160117737,0.00020422498275148092,-0.00939337112631064,-0.008592809193924834
yearly,2012,2013,170645,OLS Linear,0.09032224660891822,0.09140278036170657,1,,1319,9,-0.0031736150348622896,0.00038620333719768926,-0.003930573575769761,-0.0024166564939548186
yearly,2012,2013,170645,OLS Poly,0.030329396485953668,0.1637911970179688,3,,1319,351,-0.0042696890660067766,0.003317992059121863,-0.010772953501885629,0.0022335753698720746
yearly,2012,2013,170645,Lasso,0.03797312335073241,0.06672541550240466,3,5.179474679231202e-07,1319,351,0.001963360537207385,0.0003215609650958125,0.0013331010456195925,0.0025936200287951772
yearly,2012,2013,170645,alpha,0.03797312335073241,0.06672541550240466,3,0.05585324920498737,1319,351,-0.004299987986674301,0.0002920069426733493,-0.004872321594314066,-0.0037276543790345368
yearly,2012,2013,170645,DML,0.03797312335073241,0.06672541550240466,3,,1319,351,0.002051080331979836,0.0003673350506745138,0.0013311036326577887,0.002771057031301883
yearly,2014,2015,170645,OLS Linear,0.03030097556360559,0.03099479467932934,1,,1189,9,-0.006150778551459998,0.0004873243949681007,-0.007105934365597475,-0.005195622737322521
yearly,2014,2015,170645,OLS Poly,0.009338910516817586,0.3118587769477545,3,,1189,351,-0.01619571787475671,0.0043956399022659735,-0.024811172083198017,-0.0075802636663154024
yearly,2014,2015,170645,Lasso,0.013255730965264764,0.04656080855288259,3,1e-06,1189,351,-0.008353041215645283,0.00025210855535831795,-0.008847173984147586,-0.00785890844714298
yearly,2014,2015,170645,alpha,0.013255730965264764,0.04656080855288259,3,0.05882743508613441,1189,351,-0.0019260470002466865,0.00036926527323394103,-0.002649806935785211,-0.0012022870647081622
yearly,2014,2015,170645,DML,0.013255730965264764,0.04656080855288259,3,,1189,351,-0.008171219965397903,0.0004137398218401195,-0.008982150016204537,-0.007360289914591268
yearly,2016,2017,170645,OLS Linear,0.02372631558465315,0.02413347011493089,1,,1205,9,-0.0021271458501752384,0.000296446862643317,-0.0027081817009561395,-0.0015461099993943372
yearly,2016,2017,170645,OLS Poly,0.007087719143102969,0.6845790690127707,3,,1205,351,-0.01272215212233263,0.0027831684100559457,-0.018177162206042284,-0.007267142038622977
yearly,2016,2017,170645,Lasso,0.010739521752920136,0.05127877270707859,3,1e-06,1205,351,-0.007065771839572889,0.00021603454510055585,-0.007489199547969979,-0.006642344131175799
yearly,2016,2017,170645,alpha,0.010739521752920136,0.05127877270707859,3,0.05843557437118699,1205,351,-0.00180656084112543,0.00018588395335898108,-0.002170893389709033,-0.001442228292541827
yearly,2016,2017,170645,DML,0.010739521752920136,0.05127877270707859,3,,1205,351,-0.007804219789499177,0.0007701028375485413,-0.009313621351094318,-0.0062948182279040366
yearly,2018,2019,170645,OLS Linear,0.023041301856214568,0.02360711615279982,1,,990,9,-0.005888738412880665,0.00044937662955761093,-0.006769516606813582,-0.005007960218947748
yearly,2018,2019,170645,OLS Poly,0.008010185500426443,2.9117635658947,3,,990,351,-0.009562546393333093,0.003464129674349773,-0.01635224055505865,-0.002772852231607539
yearly,2018,2019,170645,Lasso,0.011726063089869556,0.033940548374425415,3,5.179474679231202e-07,990,351,-0.0066798162420044225,0.0004103274739408366,-0.007484058090928462,-0.005875574393080383
yearly,2018,2019,170645,alpha,0.011726063089869556,0.033940548374425415,3,0.06446934283772689,990,351,-0.0003469854373223579,0.00036498542279649607,-0.0010623568660034903,0.00036838599135877436
yearly,2018,2019,170645,DML,0.011726063089869556,0.033940548374425415,3,,990,351,-0.006651690536705102,0.0006080012814692646,-0.007843373048384861,-0.0054600080250253435
yearly,1980,1984,170645,OLS Linear,0.07699894179693997,0.0772867981354385,1,,8130,9,-0.008008601366835911,0.00017692830753995563,-0.008355380849614224,-0.007661821884057598
yearly,1980,1984,170645,OLS Poly,0.04275446587174626,0.05152177397079806,3,,8130,351,-0.009196140113216345,0.003315660002909512,-0.01569483371891899,-0.0026974465075137012
yearly,1980,1984,170645,Lasso,0.0450231466572262,0.05008448643545677,3,1.389495494373136e-07,8130,351,-0.008820032090742358,5.062909784732134e-05,-0.008919265122523109,-0.008720799058961608
yearly,1980,1984,170645,alpha,0.0450231466572262,0.05008448643545677,3,0.02249704970207316,8130,351,-0.007655012944898961,0.00018428864544473288,-0.008016218689970638,-0.007293807199827285
yearly,1980,1984,170645,DML,0.0450231466572262,0.05008448643545677,3,,8130,351,-0.008823812588058833,9.535524258657085e-05,-0.009010708863528512,-0.008636916312589154
yearly,1985,1989,170645,OLS Linear,0.0705488954536385,0.07070118016723141,1,,7824,9,-0.004729970094588723,0.000227571401298439,-0.005176010041133663,-0.004283930148043783
yearly,1985,1989,170645,OLS Poly,0.044388019067264715,0.057117422919055846,3,,7824,351,-0.008580058125332357,0.01026285312229907,-0.028695250245038537,0.011535133994373822
yearly,1985,1989,170645,Lasso,0.045984855099628,0.0530346049626306,3,7.196856730011513e-08,7824,351,-0.008139326005649379,7.557679604355801e-05,-0.008287456525894753,-0.007991195485404005
yearly,1985,1989,170645,alpha,0.045984855099628,0.0530346049626306,3,0.022932764946950936,7824,351,-0.0033085082129881123,0.00025804894208519504,-0.0038142841394750945,-0.00280273228650113
yearly,1985,1989,170645,DML,0.045984855099628,0.0530346049626306,3,,7824,351,-0.008187175940241589,0.0001725091530041399,-0.008525293880129703,-0.007849058000353475
yearly,1990,1994,170645,OLS Linear,0.09272748958617091,0.09303234081770127,1,,7504,9,-0.010791183174128745,0.00021084165805106733,-0.011204432823908837,-0.010377933524348654
yearly,1990,1994,170645,OLS Poly,0.0419413428464259,0.05467795190486924,3,,7504,351,-0.014915447665066917,0.006821231826926896,-0.028285062045843634,-0.0015458332842902007
yearly,1990,1994,170645,Lasso,0.04259896782139367,0.051597768791064,3,1.9306977288832496e-08,7504,351,-0.014187992755745775,0.00015934625548186482,-0.01450031141649023,-0.01387567409500132
yearly,1990,1994,170645,alpha,0.04259896782139367,0.051597768791064,3,0.023416631837741838,7504,351,-0.006407881974227619,0.00016106360770639334,-0.00672356664533215,-0.006092197303123089
yearly,1990,1994,170645,DML,0.04259896782139367,0.051597768791064,3,,7504,351,-0.014188704552543407,0.00018180759956915323,-0.014545047447698948,-0.013832361657387866
yearly,1995,1999,170645,OLS Linear,0.05800986330521632,0.05834380943333499,1,,7058,9,-0.00595394097157054,0.00022937837465488803,-0.006403522585894121,-0.005504359357246959
yearly,1995,1999,170645,OLS Poly,0.03710457455357008,0.05659605959815485,3,,7058,351,-0.0068167081535861485,nan,nan,nan
yearly,1995,1999,170645,Lasso,0.03937327044024363,0.046259152445972625,3,5.179474679231202e-07,7058,351,-0.008107293375742347,7.166617262547483e-05,-0.008247759074088278,-0.007966827677396416
yearly,1995,1999,170645,alpha,0.03937327044024363,0.046259152445972625,3,0.024145155882756078,7058,351,-0.003712957809356155,0.00019144122851357282,-0.004088182617242758,-0.003337733001469552
yearly,1995,1999,170645,DML,0.03937327044024363,0.046259152445972625,3,,7058,351,-0.00815322129270796,0.00013919296715157275,-0.008426039508325043,-0.007880403077090878
yearly,2000,2004,170645,OLS Linear,0.06311116017327857,0.063388258494167,1,,6726,9,-0.0057251989293844,0.0002281331611327059,-0.006172339925204504,-0.005278057933564296
yearly,2000,2004,170645,OLS Poly,0.03497929543299451,0.055048886805764474,3,,6726,351,-0.011068779564117115,0.00583774829711869,-0.022510766226469747,0.00037320709823551734
yearly,2000,2004,170645,Lasso,0.03943746172759774,0.04562421297830869,3,1e-06,6726,351,-0.010680465550314712,7.564023450083664e-05,-0.010828720409936352,-0.010532210690693072
yearly,2000,2004,170645,alpha,0.03943746172759774,0.04562421297830869,3,0.024733889094513208,6726,351,-0.006947206215530819,0.00022326606721509415,-0.007384807707272403,-0.006509604723789235
yearly,2000,2004,170645,DML,0.03943746172759774,0.04562421297830869,3,,6726,351,-0.01068063039629812,0.00015566767742018113,-0.010985739044041674,-0.010375521748554564
yearly,2005,2009,170645,OLS Linear,0.0450326937069994,0.04525722675911304,1,,5225,9,-0.0038170721637523306,0.0002843327764005903,-0.0043743644054974875,-0.0032597799220071737
yearly,2005,2009,170645,OLS Poly,0.027927734654362137,0.07841190144238332,3,,5225,351,-0.007830052116561959,0.011573888785496813,-0.03051487413613571,0.014854769903011794
yearly,2005,2009,170645,Lasso,0.031218095171282108,0.04129866440244808,3,1e-06,5225,351,-0.008170387662321489,8.554732530525643e-05,-0.008338060419919791,-0.008002714904723186
yearly,2005,2009,170645,alpha,0.031218095171282108,0.04129866440244808,3,0.028062586253382503,5225,351,-0.004378868998359872,0.0002337026844051732,-0.004836926259794012,-0.003920811736925733
yearly,2005,2009,170645,DML,0.031218095171282108,0.04129866440244808,3,,5225,351,-0.00804928863006574,0.00022339035854578807,-0.008487133732815486,-0.007611443527315996
yearly,2010,2014,170645,OLS Linear,0.09662190344843667,0.0971115194179639,1,,5239,9,-0.00391411346731037,0.000188093783617371,-0.004282777283200418,-0.003545449651420323
yearly,2010,2014,170645,OLS Poly,0.04336822564393234,0.13818132958995752,3,,5239,351,-0.003071283169880701,nan,nan,nan
yearly,2010,2014,170645,Lasso,0.05008242310093992,0.08744645840008361,3,1e-06,5239,351,-0.0044405545211106895,7.136825307200199e-05,-0.004580436297131813,-0.004300672745089566
yearly,2010,2014,170645,alpha,0.05008242310093992,0.08744645840008361,3,0.02802506582713428,5239,351,-0.001096846393505164,0.00013445311603329618,-0.0013603745009304244,-0.0008333182860799036
yearly,2010,2014,170645,DML,0.05008242310093992,0.08744645840008361,3,,5239,351,-0.004428096416308685,0.00011126850215991957,-0.004646182680542127,-0.004210010152075242
yearly,2015,2019,170645,OLS Linear,0.02828111430117241,0.028381267564043054,1,,4495,9,-0.0037259601858294464,0.00023914640898488727,-0.004194687147439825,-0.0032572332242190674
yearly,2015,2019,170645,OLS Poly,0.01610275105297012,0.04976172998491093,3,,4495,351,-0.004642125328489399,nan,nan,nan
yearly,2015,2019,170645,Lasso,0.01825661081925711,0.023830642149895522,3,1e-06,4495,351,-0.004145308633659258,6.930028515891367e-05,-0.004281137192570729,-0.004009480074747787
yearly,2015,2019,170645,alpha,0.01825661081925711,0.023830642149895522,3,0.03025561551411121,4495,351,-0.0021063302155295005,0.000175119222441066,-0.00244956389151399,-0.0017630965395450111
yearly,2015,2019,170645,DML,0.01825661081925711,0.023830642149895522,3,,4495,351,-0.0042026691012005514,0.00014680762524864005,-0.004490412046687886,-0.003914926155713217
yearly,1980,1989,170645,OLS Linear,0.07334456926699201,0.0734974747845217,1,,17977,9,-0.0070322179173663,0.00014555993266407333,-0.007317515385387883,-0.006746920449344716
yearly,1980,1989,170645,OLS Poly,0.0515754779987089,0.0567662161888276,3,,17977,351,-0.008496755742732454,nan,nan,nan
yearly,1980,1989,170645,Lasso,0.052341075422972,0.05656244865050199,3,3.7275937203149377e-08,17977,351,-0.00851680885172445,3.170407049060528e-05,-0.008578948829886036,-0.008454668873562865
yearly,1980,1989,170645,alpha,0.052341075422972,0.05656244865050199,3,0.015129069967937116,17977,351,-0.007069523084780214,0.00018377467126080515,-0.007429721440451393,-0.006709324729109036
yearly,1980,1989,170645,DML,0.052341075422972,0.05656244865050199,3,,17977,351,-0.008527207468747902,9.302610989080559e-05,-0.008709538644133881,-0.008344876293361923
yearly,1990,1999,170645,OLS Linear,0.07966654776900682,0.07979882740438037,1,,16366,9,-0.007992059598164585,0.00018236934908654197,-0.008349503522374208,-0.007634615673954963
yearly,1990,1999,170645,OLS Poly,0.047497566150866484,0.05450871057881805,3,,16366,351,-0.006657431206884112,0.0015822605937995437,-0.009758661970731218,-0.003556200443037007
yearly,1990,1999,170645,Lasso,0.047876494610543024,0.053402175705832534,3,1.9306977288832496e-08,16366,351,-0.006778056608885163,5.929528164626025e-05,-0.0068942753609118335,-0.0066618378568584925
yearly,1990,1999,170645,alpha,0.047876494610543024,0.053402175705832534,3,0.01585621650564696,16366,351,-0.00599809847532897,0.000151190955000207,-0.006294432747129376,-0.0057017642035285645
yearly,1990,1999,170645,DML,0.047876494610543024,0.053402175705832534,3,,16366,351,-0.006774164239832058,0.00011041314368676369,-0.006990574001458115,-0.006557754478206001
yearly,2000,2009,170645,OLS Linear,0.05784604438919362,0.057942648380128574,1,,13614,9,-0.005146776278513217,0.00018818006325559722,-0.0055156092024941875,-0.004777943354532247
yearly,2000,2009,170645,OLS Poly,0.03959327057492786,0.0474637919736621,3,,13614,351,-0.00884346485559373,nan,nan,nan
yearly,2000,2009,170645,Lasso,0.04175709477030576,0.04567239188670942,3,2.6826957952797275e-07,13614,351,-0.00899710853991387,4.7932934404696956e-05,-0.009091057091347077,-0.008903159988480664
yearly,2000,2009,170645,alpha,0.04175709477030576,0.04567239188670942,3,0.01738513099764509,13614,351,-0.005887345016479054,0.00019329470652499305,-0.00626620264126804,-0.005508487391690068
yearly,2000,2009,170645,DML,0.04175709477030576,0.04567239188670942,3,,13614,351,-0.009007272007180716,0.00013509328526364054,-0.009272054846297452,-0.00874248916806398
yearly,2010,2019,170645,OLS Linear,0.06425028626982075,0.06437443359414007,1,,10923,9,-0.003778007662471952,0.00014921317894621566,-0.004070465493206535,-0.0034855498317373696
yearly,2010,2019,170645,OLS Poly,0.03682636682327772,0.045870502964216193,3,,10923,351,-0.002902885631688168,0.0009913374270490727,-0.00484590698870435,-0.0009598642746719856
yearly,2010,2019,170645,Lasso,0.03755023148137556,0.044432329681804106,3,1.9306977288832496e-08,10923,351,-0.0030577298859581444,4.2692801515468177e-05,-0.0031414077769284622,-0.0029740519949878266
yearly,2010,2019,170645,alpha,0.03755023148137556,0.044432329681804106,3,0.01940885313442058,10923,351,-0.0018248695149992048,0.00014785613274780082,-0.0021146675351848944,-0.001535071494813515
yearly,2010,2019,170645,DML,0.03755023148137556,0.044432329681804106,3,,10923,351,-0.0030740101347795264,0.00010079457773319354,-0.0032715675071365857,-0.002876452762422467
yearly,1980,2019,170645,OLS Linear,0.07784651769786038,0.07796844658052075,1,,63662,9,-0.005585514179709779,9.500269597349526e-05,-0.0057717194638178294,-0.005399308895601728
yearly,1980,2019,170645,OLS Poly,0.05821715117391313,0.060537077050660845,3,,63662,351,-0.0072367285379577595,1.9615820110925e-05,-0.007275175545375172,-0.007198281530540347
yearly,1980,2019,170645,Lasso,0.05801651360165392,0.060536954479856506,3,1e-08,63662,351,-0.007228617595882917,1.7080389585929668e-05,-0.0072620951594713394,-0.007195140032294495
yearly,1980,2019,170645,alpha,0.05801651360165392,0.060536954479856506,3,0.008039530764867232,63662,351,-0.006630738049844457,9.984289360914521e-05,-0.006826430121318382,-0.0064350459783705325
yearly,1980,2019,170645,DML,0.05801651360165392,0.060536954479856506,3,,63662,351,-0.00722552233160634,6.416660277182454e-05,-0.007351288873039117,-0.007099755790173564


==> outputs/ag_results/ag_result_subyears_weighted.csv <==
covariates,min_year,max_year,random,method,MSE in sample,MSE cross folds,power,hyperparam,N,p,average_derivative,std,conf_lb,conf_ub
simple,1980,1981,170645,OLS Linear,0.09127907098704624,0.09152931674716941,1,,2050,3,-0.0058979750478435535,0.00020100897256207804,-0.0062919526340652265,-0.0055039974616218805
simple,1980,1981,170645,OLS Poly,0.0713985359677566,0.07819292112219711,3,,2050,36,-0.005221304392415824,0.0006479616357094074,-0.006491309198406263,-0.003951299586425386
simple,1980,1981,170645,Lasso,0.07145363562916023,0.07834466381223373,3,5.179474679231202e-07,2050,36,-0.005108120259484518,7.836195788664899e-05,-0.00526170969694235,-0.004954530822026686
simple,1980,1981,170645,alpha,0.07145363562916023,0.07834466381223373,3,0.03693264324877367,2050,36,-0.0031941915737602002,0.00013178625265537202,-0.0034524926289647294,-0.002935890518555671
simple,1980,1981,170645,DML,0.07145363562916023,0.07834466381223373,3,,2050,36,-0.005125300085471304,9.846028001257124e-05,-0.0053182822342959435,-0.004932317936646664
simple,1982,1983,170645,OLS Linear,0.09415854817005188,0.09439634749238414,1,,2019,3,-0.008226454342203645,0.00019362592673819256,-0.008605961158610502,-0.007846947525796788
simple,1982,1983,170645,OLS Poly,0.06803323356422791,0.07811744832470947,3,,2019,36,-0.005190425808205733,0.00039128824871677325,-0.005957350775690608,-0.004423500840720857
simple,1982,1983,170645,Lasso,0.06945668513789563,0.07869892482578988,3,1.389495494373136e-07,2019,36,-0.005161123532904594,0.00010698299541673969,-0.005370810203921403,-0.004951436861887784
simple,1982,1983,170645,alpha,0.06945668513789563,0.07869892482578988,3,0.03721509757668407,2019,36,-0.004863865525880366,0.0001431334016149144,-0.005144406993045599,-0.004583324058715134
simple,1982,1983,170645,DML,0.06945668513789563,0.07869892482578988,3,,2019,36,-0.005139805419033796,0.00012414151851816415,-0.005383122795329398,-0.004896488042738194
simple,1984,1985,170645,OLS Linear,0.038806663831137414,0.03904662688486894,1,,2023,3,-0.006757651130584476,0.0005782383281574068,-0.007890998253772994,-0.005624304007395959
simple,1984,1985,170645,OLS Poly,0.035739640796102416,0.03731563644172125,3,,2023,36,-0.00871117649178771,0.0010916432024439138,-0.010850797168577783,-0.0065715558149976394
simple,1984,1985,170645,Lasso,0.03576943569041557,0.037149991002428044,3,1e-10,2023,36,-0.008542631017615508,0.00014419693895613287,-0.008825257017969528,-0.008260005017261488
simple,1984,1985,170645,alpha,0.03576943569041557,0.037149991002428044,3,0.037178287382140435,2023,36,-0.004814309123453482,0.0002660814733668815,-0.005335828811252569,-0.0042927894356543945
simple,1984,1985,170645,DML,0.03576943569041557,0.037149991002428044,3,,2023,36,-0.008524587995234882,0.00022034984611337373,-0.008956473693617096,-0.00809270229685267
simple,1986,1987,170645,OLS Linear,0.05378979169535892,0.0538551475397261,1,,1960,3,-0.0035205885140999838,0.00025878031362325655,-0.0040277979288015665,-0.003013379099398401
simple,1986,1987,170645,OLS Poly,0.04229837324522721,0.045359041612143644,3,,1960,36,-0.006166455008410223,0.0004374766834787505,-0.007023909308028574,-0.005309000708791873
simple,1986,1987,170645,Lasso,0.04261689727257415,0.045336432546452095,3,1.9306977288832496e-08,1960,36,-0.006147925501149032,0.00010822017211974011,-0.006360037038503723,-0.005935813963794342
simple,1986,1987,170645,alpha,0.04261689727257415,0.045336432546452095,3,0.03777106981641163,1960,36,-0.001001928594589869,9.838939177293485e-05,-0.0011947718024648212,-0.0008090853867149166
simple,1986,1987,170645,DML,0.04261689727257415,0.045336432546452095,3,,1960,36,-0.0061613113761631085,0.0001222794610000404,-0.006400979119723187,-0.00592164363260303
simple,1988,1989,170645,OLS Linear,0.08936776239192988,0.08959578135997144,1,,1937,3,-0.0009885225963370884,0.000667538238659342,-0.002296897544109399,0.0003198523514352221
simple,1988,1989,170645,OLS Poly,0.08963057458786954,0.1146408952183309,3,,1937,36,-0.006007968771333636,0.0018480768573006176,-0.009630199411642846,-0.0023857381310244253
simple,1988,1989,170645,Lasso,0.0908949658158134,0.12501044587427845,3,5.179474679231202e-07,1937,36,-0.00612500639312894,0.00011082983638449453,-0.006342232872442549,-0.00590777991381533
simple,1988,1989,170645,alpha,0.0908949658158134,0.12501044587427845,3,0.037994655505133354,1937,36,-0.005892574193297794,0.00014798214884422807,-0.006182619205032481,-0.005602529181563107
simple,1988,1989,170645,DML,0.0908949658158134,0.12501044587427845,3,,1937,36,-0.006122592658674968,0.00014848057992603478,-0.006413614595329997,-0.00583157072201994
simple,1990,1991,170645,OLS Linear,0.07654780770575985,0.07677660418971541,1,,1892,3,-0.00855541869457246,0.0007996593456732167,-0.010122751012091966,-0.006988086377052956
simple,1990,1991,170645,OLS Poly,0.062227162819204915,0.06753897390922568,3,,1892,36,-0.00994461011000245,0.001090116042154151,-0.012081237552624585,-0.007807982667380314
simple,1990,1991,170645,Lasso,0.0617038940066966,0.06733773200386753,3,1e-10,1892,36,-0.009912073547715039,0.00011452803699297631,-0.010136548500221273,-0.009687598595208805
simple,1990,1991,170645,alpha,0.0617038940066966,0.06733773200386753,3,0.03844383950316284,1892,36,-0.004765236105281797,0.00044531567198303427,-0.005638054822368544,-0.00389241738819505
simple,1990,1991,170645,DML,0.0617038940066966,0.06733773200386753,3,,1892,36,-0.009868579824687182,0.0002573866311839286,-0.010373057621807681,-0.009364102027566682
simple,1992,1993,170645,OLS Linear,0.08734744861160472,0.08745965769511356,1,,1862,3,-0.00726062514253792,0.00033310744090044085,-0.007913515726702784,-0.006607734558373057
simple,1992,1993,170645,OLS Poly,0.07139644032177091,0.07399455152280479,3,,1862,36,-0.027734740737822495,0.0027965810623968236,-0.03321603962012027,-0.02225344185552472
simple,1992,1993,170645,Lasso,0.07105733730563553,0.07359463118838336,3,1e-06,1862,36,-0.02764057048895708,0.0005173156353173259,-0.028654509134179038,-0.02662663184373512
simple,1992,1993,170645,alpha,0.07105733730563553,0.07359463118838336,3,0.07750459993347061,1862,36,-0.003761172872516685,0.00023382423244213324,-0.004219468368103266,-0.0033028773769301035
simple,1992,1993,170645,DML,0.07105733730563553,0.07359463118838336,3,,1862,36,-0.027635445002599335,0.0005312067820609229,-0.028676610295438745,-0.026594279709759926
simple,1994,1995,170645,OLS Linear,0.04921674845236239,0.04943358522190559,1,,1804,3,-0.006919083413130667,0.0002496664017435628,-0.00740842956054805,-0.006429737265713284
simple,1994,1995,170645,OLS Poly,0.03568590423199702,0.04868415686412967,3,,1804,36,-0.009314129816783048,0.00032602355035089045,-0.009953135975470793,-0.008675123658095304
simple,1994,1995,170645,Lasso,0.035542779219432996,0.04810832573606555,3,1e-06,1804,36,-0.0093367532515834,7.817609768737554e-05,-0.009489978403050655,-0.009183528100116144
simple,1994,1995,170645,alpha,0.035542779219432996,0.04810832573606555,3,0.044291621236189196,1804,36,-0.005071385979564645,0.0001127308576697208,-0.005292338460597298,-0.004850433498531992
simple,1994,1995,170645,DML,0.035542779219432996,0.04810832573606555,3,,1804,36,-0.009344279273558988,0.00010839639779259895,-0.009556736213232482,-0.009131822333885495
simple,1996,1997,170645,OLS Linear,0.051744985220199116,0.05209718264965695,1,,1784,3,-0.004282141203620936,0.0006611040469975079,-0.005577905135736051,-0.0029863772715058206
simple,1996,1997,170645,OLS Poly,0.04076281346655567,0.06478877845927379,3,,1784,36,0.005007657026414105,0.0009569989103297833,0.0031319391621677296,0.0068833748906604805
simple,1996,1997,170645,Lasso,0.04111052806905104,0.0630327252962092,3,5.179474679231202e-07,1784,36,0.005264944615665352,0.000307945523563122,0.004661371389481633,0.005868517841849071
simple,1996,1997,170645,alpha,0.04111052806905104,0.0630327252962092,3,0.039590400623084374,1784,36,-0.002218078570404424,0.00033855357262570294,-0.0028816435727508014,-0.0015545135680580461
simple,1996,1997,170645,DML,0.04111052806905104,0.0630327252962092,3,,1784,36,0.005264247120738849,0.0004550063956821835,0.0043724345852017696,0.006156059656275929
simple,1998,1999,170645,OLS Linear,0.07417270047262045,0.07422777360929998,1,,1712,3,-0.007493899015241638,0.0003628852969163818,-0.008205154197197747,-0.00678264383328553
simple,1998,1999,170645,OLS Poly,0.0714279135237518,0.07528116042984542,3,,1712,36,-0.006197766647633436,0.000784041570370482,-0.007734488125559581,-0.004661045169707291
simple,1998,1999,170645,Lasso,0.07049203700717514,0.07474174656626428,3,1e-06,1712,36,-0.006115506043266508,9.745179946312507e-05,-0.006306511570214233,-0.005924500516318783
simple,1998,1999,170645,alpha,0.07049203700717514,0.07474174656626428,3,0.05051791924619947,1712,36,-0.001528806078609137,0.0002006237234898589,-0.0019220285766492603,-0.0011355835805690136
simple,1998,1999,170645,DML,0.07049203700717514,0.07474174656626428,3,,1712,36,-0.006202987714642137,0.0001832247743549012,-0.006562108272377743,-0.005843867156906531
simple,2000,2001,170645,OLS Linear,0.05041538237386108,0.05042660101727509,1,,1650,3,-0.0030769953343640585,0.0002654213015632544,-0.0035972210854280373,-0.0025567695833000796
simple,2000,2001,170645,OLS Poly,0.04104989083274457,0.048805738225362556,3,,1650,36,-0.0019383773658905857,0.0005084022556233218,-0.0029348457869122963,-0.000941908944868875
simple,2000,2001,170645,Lasso,0.04108335675041701,0.04903420876309836,3,1.9306977288832535e-10,1650,36,-0.00182577078618952,9.478206653570383e-05,-0.0020115436365994994,-0.0016399979357795405
simple,2000,2001,170645,alpha,0.04108335675041701,0.04903420876309836,3,0.04116663316069867,1650,36,-0.0011987469198708413,0.0001655539506589121,-0.001523232663162309,-0.0008742611765793736
simple,2000,2001,170645,DML,0.04108335675041701,0.04903420876309836,3,,1650,36,-0.0018506525295764436,0.00014058230974536251,-0.0021261938566773542,-0.001575111202475533
simple,2002,2003,170645,OLS Linear,0.06438128569249772,0.06461612121315759,1,,1723,3,-0.007377777679803279,0.0003803905879541333,-0.00812334323219338,-0.006632212127413177
simple,2002,2003,170645,OLS Poly,0.05411874555951738,0.07040471663201069,3,,1723,36,-0.005776226621351773,0.0007647134057767518,-0.007275064896674207,-0.004277388346029339
simple,2002,2003,170645,Lasso,0.054834327151979834,0.0701104055380519,3,2.6826957952797275e-09,1723,36,-0.005788085322431484,0.0001430524434241415,-0.0060684681115428015,-0.005507702533320167
simple,2002,2003,170645,alpha,0.054834327151979834,0.0701104055380519,3,0.0402851219607511,1723,36,-0.00533731693409611,0.00022815902725899966,-0.00578450862752375,-0.004890125240668471
simple,2002,2003,170645,DML,0.054834327151979834,0.0701104055380519,3,,1723,36,-0.005748692175776187,0.00019154034366935312,-0.006124111249368119,-0.005373273102184255
simple,2004,2005,170645,OLS Linear,0.04805084968404568,0.04816335066360838,1,,1663,3,-0.005191542112847435,0.0002664880398768583,-0.005713858671006078,-0.004669225554688792
simple,2004,2005,170645,OLS Poly,0.04029399688353817,0.04874773871118097,3,,1663,36,-0.0030595368501980724,0.0006701715925883328,-0.004373073171671205,-0.00174600052872494
simple,2004,2005,170645,Lasso,0.03867616570312472,0.04893094695359753,3,1e-06,1663,36,-0.0030201470434345705,0.00010295164768752202,-0.0032219322729021135,-0.0028183618139670276
simple,2004,2005,170645,alpha,0.03867616570312472,0.04893094695359753,3,0.04100541361344868,1663,36,-0.0025070440704473497,0.00013057732826331935,-0.0027629756338434556,-0.002251112507051244
simple,2004,2005,170645,DML,0.03867616570312472,0.04893094695359753,3,,1663,36,-0.00302411289240379,0.0001356086289194308,-0.0032899058050858744,-0.0027583199797217056
simple,2006,2007,170645,OLS Linear,0.05574776165122436,0.05578621016048108,1,,1425,3,-0.003893503385662353,0.00038038090790595277,-0.0046390499651580205,-0.003147956806166686
simple,2006,2007,170645,OLS Poly,0.050603187622925434,0.07932767336967131,3,,1425,36,-0.0024846086659251264,0.0012083152498981444,-0.00485290655572549,-0.0001163107761247631
simple,2006,2007,170645,Lasso,0.04940625806764437,0.08352332402697225,3,1e-06,1425,36,-0.0024847110480105167,0.0001308521410931658,-0.0027411812445531218,-0.0022282408514679116
simple,2006,2007,170645,alpha,0.04940625806764437,0.08352332402697225,3,0.055371960745368765,1425,36,-0.0012467552165039738,0.00025938690504861685,-0.0017551535503992628,-0.0007383568826086848
simple,2006,2007,170645,DML,0.04940625806764437,0.08352332402697225,3,,1425,36,-0.0024686494538237935,0.000620847661400157,-0.003685510870168101,-0.0012517880374794859
simple,2008,2009,170645,OLS Linear,0.038791532906393346,0.03917399440919839,1,,1097,3,-0.007733753943594077,0.0007608370277031629,-0.009224994517892276,-0.0062425133692958785
simple,2008,2009,170645,OLS Poly,0.03240402620445878,0.12035075585451635,3,,1097,36,-0.005114337732102709,0.0015416254066170402,-0.008135923529072109,-0.0020927519351333105
simple,2008,2009,170645,Lasso,0.030939962023141903,0.114597145102411,3,1e-06,1097,36,-0.0049828575854979525,0.00040729185854757407,-0.005781149628251198,-0.004184565542744707
simple,2008,2009,170645,alpha,0.030939962023141903,0.114597145102411,3,0.050487516454363814,1097,36,-0.003990962938362015,0.0006073867616809201,-0.005181440991256617,-0.0028004848854674114
simple,2008,2009,170645,DML,0.030939962023141903,0.114597145102411,3,,1097,36,-0.011326131445816822,0.004085371305550356,-0.01933345920469552,-0.003318803686938125
simple,2010,2011,170645,OLS Linear,0.11516217534737612,0.11557563836385724,1,,1297,3,-0.00095830906807187,0.00012640507448172735,-0.0012060630140560556,-0.0007105551220876844
simple,2010,2011,170645,OLS Poly,0.07676609603233535,0.09089025617607534,3,,1297,36,-0.0007984754813887217,0.0002602934491754395,-0.0013086506417725832,-0.0002883003210048603
simple,2010,2011,170645,Lasso,0.07616463006743988,0.09110762129973797,3,5.179474679231202e-07,1297,36,-0.0008503611720101329,6.664799839309373e-05,-0.0009809912488605967,-0.0007197310951596692
simple,2010,2011,170645,alpha,0.07616463006743988,0.09110762129973797,3,0.04643199387454011,1297,36,-6.08821812755822e-05,2.201614425089635e-05,-0.00010403382400733904,-1.7730538543825354e-05
simple,2010,2011,170645,DML,0.07616463006743988,0.09110762129973797,3,,1297,36,-0.0008513558598316461,6.999032915465848e-05,-0.0009885369049747767,-0.0007141748146885155
simple,2012,2013,170645,OLS Linear,0.12684150265175745,0.1271126235489006,1,,1319,3,-0.00673542665429247,0.0003490387720675855,-0.007419542647544937,-0.006051310661040003
simple,2012,2013,170645,OLS Poly,0.09390052137230465,0.10831633338365398,3,,1319,36,-0.010445905822896994,0.0010733214158961677,-0.012549615798053483,-0.008342195847740505
simple,2012,2013,170645,Lasso,0.09251252027655359,0.10941482215393329,3,1e-06,1319,36,-0.0104716828223805,0.00014033402676982801,-0.010746737514849364,-0.010196628129911636
simple,2012,2013,170645,alpha,0.09251252027655359,0.10941482215393329,3,0.04604313896339279,1319,36,-0.00166688454099294,8.074495257762972e-05,-0.0018251446480450943,-0.001508624433940786
simple,2012,2013,170645,DML,0.09251252027655359,0.10941482215393329,3,,1319,36,-0.010487235600716554,0.0001519147409406263,-0.010784988492960182,-0.010189482708472926
simple,2014,2015,170645,OLS Linear,0.03904364393950123,0.03937132805355669,1,,1189,3,-0.006165006582210784,0.0005639788735630013,-0.007270405174394266,-0.005059607990027301
simple,2014,2015,170645,OLS Poly,0.03455481592536929,0.03823060275012592,3,,1189,36,-0.00594558468991968,0.0023573211520751948,-0.010565934147987063,-0.001325235231852298
simple,2014,2015,170645,Lasso,0.03352471112255898,0.038293463952650535,3,7.196856730011513e-08,1189,36,-0.005566572283782311,0.0005430113259358802,-0.006630874482616636,-0.004502270084947985
simple,2014,2015,170645,alpha,0.03352471112255898,0.038293463952650535,3,0.06061867051346481,1189,36,-0.000532939154851665,0.0002134408727241148,-0.00095128326539093,-0.00011459504431239999
simple,2014,2015,170645,DML,0.03352471112255898,0.038293463952650535,3,,1189,36,-0.005612069405812874,0.0005731547831780246,-0.006735452780841802,-0.004488686030783945
simple,2016,2017,170645,OLS Linear,0.025605167066692417,0.025702906707220235,1,,1205,3,-0.0037725600028026703,0.0002824226544986062,-0.004326108405619938,-0.0032190115999854024
simple,2016,2017,170645,OLS Poly,0.019523744713256755,0.021312264820528268,3,,1205,36,-0.0071565413642573576,0.0008177768524169489,-0.008759383994994577,-0.005553698733520138
simple,2016,2017,170645,Lasso,0.01930477847198279,0.021242837942583324,3,1.389495494373136e-07,1205,36,-0.00722754338891954,0.00013871982286135676,-0.007499434241727799,-0.006955652536111281
simple,2016,2017,170645,alpha,0.01930477847198279,0.021242837942583324,3,0.06021487803922574,1205,36,-0.0012256229095494887,0.00014456643002015062,-0.0015089731123889838,-0.0009422727067099934
simple,2016,2017,170645,DML,0.01930477847198279,0.021242837942583324,3,,1205,36,-0.007211681338630314,0.00016188976433832852,-0.007528985276733438,-0.0068943774005271906
simple,2018,2019,170645,OLS Linear,0.027321848550601508,0.02746054344366586,1,,990,3,-0.005471498772341154,0.0005207284518453208,-0.006492126537957983,-0.0044508710067243246
simple,2018,2019,170645,OLS Poly,0.021935264709007758,0.027920573101458266,3,,990,36,-0.004643503473441948,0.0013589521860631255,-0.007307049758125675,-0.0019799571887582222
simple,2018,2019,170645,Lasso,0.021485005346584943,0.02790408113773708,3,2.6826957952797275e-07,990,36,-0.00459775627249278,0.0002866944654876664,-0.005159677424848606,-0.004035835120136954
simple,2018,2019,170645,alpha,0.021485005346584943,0.02790408113773708,3,0.05314589488360532,990,36,0.00042437857582731307,0.0002422267343923264,-5.038582358164663e-05,0.0008991429752362727
simple,2018,2019,170645,DML,0.021485005346584943,0.02790408113773708,3,,990,36,-0.0045777621332645955,0.00034136263039293377,-0.005246832888834745,-0.003908691377694446
simple,1980,2019,170645,OLS Linear,0.08092885370673791,0.08097469380456852,1,,63662,3,-0.005192878438186076,9.859397460738337e-05,-0.005386122628416547,-0.004999634247955604
simple,1980,2019,170645,OLS Poly,0.07795817018487056,0.07835313755148014,3,,63662,36,-0.005657250436259183,0.00013520142878537702,-0.005922245236678522,-0.005392255635839845
simple,1980,2019,170645,Lasso,0.07805396513514766,0.07835216116979664,3,2.6826957952797275e-07,63662,36,-0.005658709565034254,1.0492696808015856e-05,-0.005679275250777965,-0.005638143879290543
simple,1980,2019,170645,alpha,0.07805396513514766,0.07835216116979664,3,0.006627461024670341,63662,36,-0.004480568142853099,9.312258150051241e-05,-0.004663088402594103,-0.004298047883112095
simple,1980,2019,170645,DML,0.07805396513514766,0.07835216116979664,3,,63662,36,-0.0056638421663603705,7.291888712996941e-05,-0.005806763185135111,-0.00552092114758563
yearly,1980,1981,170645,OLS Linear,0.095726245457392,0.0962306069744232,1,,2050,9,-0.006374362682957731,0.0002878394956765908,-0.006938528094483849,-0.005810197271431613
yearly,1980,1981,170645,OLS Poly,0.04947138049722292,0.1905987703096889,3,,2050,351,-0.0049837431862833625,0.05748395577878857,-0.11765229651270896,0.10768481014014224
yearly,1980,1981,170645,Lasso,0.048362311183960636,0.08497400667109538,3,1.9306977288832496e-08,2050,351,-0.00220181118288,0.00023981590030490885,-0.0026718503474776212,-0.0017317720182823786
yearly,1980,1981,170645,alpha,0.048362311183960636,0.08497400667109538,3,0.04480163980159373,2050,351,-0.0030757688354416954,0.00013579936559052612,-0.0033419355919991267,-0.002809602078884264
yearly,1980,1981,170645,DML,0.048362311183960636,0.08497400667109538,3,,2050,351,-0.0021981991813358583,0.00024585233006057606,-0.0026800697482545874,-0.0017163286144171292
yearly,1982,1983,170645,OLS Linear,0.09071228207952593,0.09172750195821769,1,,2019,9,-0.009034238965645244,0.00041136585104496553,-0.009840516033693377,-0.008227961897597112
yearly,1982,1983,170645,OLS Poly,0.056596449977078245,0.5334286805807091,3,,2019,351,-0.009531538040945975,nan,nan,nan
yearly,1982,1983,170645,Lasso,0.05478574897769107,0.14688885184094325,3,7.196856730011529e-10,2019,351,-0.008954856410147136,0.00019193193367566361,-0.009331043000151437,-0.008578669820142834
yearly,1982,1983,170645,alpha,0.05478574897769107,0.14688885184094325,3,0.045144274824335126,2019,351,-0.004867167736304365,0.0001377359287298911,-0.005137130156614952,-0.004597205315993778
yearly,1982,1983,170645,DML,0.05478574897769107,0.14688885184094325,3,,2019,351,-0.008682988343001569,0.00026813618030266585,-0.009208535256394795,-0.008157441429608343
yearly,1984,1985,170645,OLS Linear,0.04071487105161373,0.041192534201767855,1,,2023,9,-0.006622183025301183,0.0005672719188043638,-0.007734035986157736,-0.00551033006444463
yearly,1984,1985,170645,OLS Poly,0.0286060754019096,0.0980468305194451,3,,2023,351,0.0016257340193277514,0.13398984361238445,-0.26099435946094574,0.26424582749960124
yearly,1984,1985,170645,Lasso,0.028982984666723062,0.08128520266464923,3,1.389495494373136e-09,2023,351,0.00022688292369595067,0.0002157933964275593,-0.00019607213330206553,0.0006498379806939669
yearly,1984,1985,170645,alpha,0.028982984666723062,0.08128520266464923,3,0.04509962172258278,2023,351,-0.005147734048914528,0.0003311701021308377,-0.00579682744909097,-0.004498640648738086
yearly,1984,1985,170645,DML,0.028982984666723062,0.08128520266464923,3,,2023,351,6.512337139911779e-05,0.00046483498534616156,-0.0008459531998793588,0.0009761999426775944
yearly,1980,2019,170645,OLS Linear,0.07987520038185503,0.079935753746147,1,,63662,9,-0.005401530023649798,0.00010257259506658401,-0.005602572309980303,-0.0052004877373192935
yearly,1980,2019,170645,OLS Poly,0.06552099717631003,0.06795464676971871,3,,63662,351,-0.005246577773352801,0.00023922741628751808,-0.005715463509276336,-0.0047776920374292655
yearly,1980,2019,170645,Lasso,0.06537917080088652,0.06783719855934862,3,1.389495494373136e-09,63662,351,-0.00529775619639414,1.9166763736758405e-05,-0.005335323053318187,-0.005260189339470094
yearly,1980,2019,170645,alpha,0.06537917080088652,0.06783719855934862,3,0.008039530764867232,63662,351,-0.0053326249794627524,0.00012374906211453477,-0.0055751731412072405,-0.005090076817718264
yearly,1980,2019,170645,DML,0.06537917080088652,0.06783719855934862,3,,63662,351,-0.005282962852742704,7.861862088531306e-05,-0.005437055349677917,-0.005128870355807491
yearly,1980,1981,170645,OLS Linear,0.095726245457392,0.0962306069744232,1,,2050,9,-0.006374362682957731,0.0002878394956765908,-0.006938528094483849,-0.005810197271431613
yearly,1980,1981,170645,OLS Poly,0.04947138049722292,0.1905987703096889,3,,2050,351,-0.0049837431862833625,0.05748395577878857,-0.11765229651270896,0.10768481014014224
yearly,1980,1981,170645,Lasso,0.04835846090328791,0.08492228488298084,3,1.9306977288832496e-08,2050,351,-0.002201449631453742,0.0002397882039500693,-0.0026714345111958776,-0.0017314647517116062
yearly,1980,1981,170645,alpha,0.04835846090328791,0.08492228488298084,3,0.04480163980159373,2050,351,-0.0030757688354416954,0.00013579936559052612,-0.0033419355919991267,-0.002809602078884264
yearly,1980,1981,170645,DML,0.04835846090328791,0.08492228488298084,3,,2050,351,-0.002197835538154531,0.00024582288883615196,-0.002679648400273389,-0.001716022676035673
yearly,1982,1983,170645,OLS Linear,0.09071228207952593,0.09172750195821769,1,,2019,9,-0.009034238965645244,0.00041136585104496553,-0.009840516033693377,-0.008227961897597112
yearly,1982,1983,170645,OLS Poly,0.056596449977078245,0.5334286805807091,3,,2019,351,-0.009531538040945975,nan,nan,nan
yearly,1982,1983,170645,Lasso,0.054309158555905054,0.14854202129982128,3,2.6826957952797275e-07,2019,351,-0.008940455688620863,0.00018820527187532116,-0.009309338021496492,-0.008571573355745234
yearly,1982,1983,170645,alpha,0.054309158555905054,0.14854202129982128,3,0.045144274824335126,2019,351,-0.004867167736304365,0.0001377359287298911,-0.005137130156614952,-0.004597205315993778
yearly,1982,1983,170645,DML,0.054309158555905054,0.14854202129982128,3,,2019,351,-0.008663534997920497,0.00026057037778457853,-0.00917425293837827,-0.008152817057462724
yearly,1984,1985,170645,OLS Linear,0.04071487105161373,0.041192534201767855,1,,2023,9,-0.006622183025301183,0.0005672719188043638,-0.007734035986157736,-0.00551033006444463
yearly,1984,1985,170645,OLS Poly,0.0286060754019096,0.0980468305194451,3,,2023,351,0.0016257340193277514,0.13398984361238445,-0.26099435946094574,0.26424582749960124
yearly,1984,1985,170645,Lasso,0.028750380187478275,0.083133014566347,3,2.6826957952797275e-07,2023,351,0.0002471203488146445,0.0002124472350734864,-0.00016927623192938878,0.0006635169295586778
yearly,1984,1985,170645,alpha,0.028750380187478275,0.083133014566347,3,0.04509962172258278,2023,351,-0.005147734048914528,0.0003311701021308377,-0.00579682744909097,-0.004498640648738086
yearly,1984,1985,170645,DML,0.028750380187478275,0.083133014566347,3,,2023,351,0.00013717938207538974,0.00045346238165190145,-0.0007516068859623371,0.0010259656501131165
yearly,1986,1987,170645,OLS Linear,0.04691837181730709,0.04729561561902412,1,,1960,9,-0.005884661893123989,0.00036948465379159514,-0.006608851814555516,-0.005160471971692462
yearly,1986,1987,170645,OLS Poly,0.03528124541739045,0.07190625521929156,3,,1960,351,-0.00581840450816884,nan,nan,nan
yearly,1986,1987,170645,Lasso,0.03638991811198541,0.054517730206068635,3,1.389495494373136e-09,1960,351,-0.00602478413137215,0.00016512208284664648,-0.006348423413751577,-0.005701144848992723
yearly,1986,1987,170645,alpha,0.03638991811198541,0.054517730206068635,3,0.04581870443004136,1960,351,-0.001225011887730995,0.00012287859180659812,-0.0014658539276719274,-0.0009841698477900628
yearly,1986,1987,170645,DML,0.03638991811198541,0.054517730206068635,3,,1960,351,-0.006098017080842738,0.00018322519056599286,-0.006457138454352084,-0.0057388957073333914
yearly,1988,1989,170645,OLS Linear,0.09271442446070874,0.09374103465859812,1,,1937,9,-0.00011764122010016587,0.0007370691682318734,-0.0015622967898346377,0.001327014349634306
yearly,1988,1989,170645,OLS Poly,0.062073326228280094,0.5324846365578118,3,,1937,351,-0.00688016182448159,nan,nan,nan
yearly,1988,1989,170645,Lasso,0.06364448078588296,0.12409581510449914,3,5.179474679231202e-07,1937,351,-0.0076576338658152845,0.0003832637914953271,-0.008408830897146126,-0.0069064368344844435
yearly,1988,1989,170645,alpha,0.06364448078588296,0.12409581510449914,3,0.04608992805796933,1937,351,-0.004538864048841289,0.0004258273933011862,-0.005373485739711614,-0.0037042423579709636
yearly,1988,1989,170645,DML,0.06364448078588296,0.12409581510449914,3,,1937,351,-0.007791988327393989,0.00044264475145526483,-0.008659572040246309,-0.0069244046145416705
yearly,1990,1991,170645,OLS Linear,0.06923578482960739,0.07000118726675172,1,,1892,9,-0.006835525293521605,0.0007599031422652907,-0.008324935452361574,-0.005346115134681635
yearly,1990,1991,170645,OLS Poly,0.04368843508070277,0.2809770099846988,3,,1892,351,-0.009187328600713585,nan,nan,nan
yearly,1990,1991,170645,Lasso,0.042890107572275904,0.09257791009222997,3,5.179474679231202e-09,1892,351,-0.009307919503002048,0.000249060711036609,-0.009796078496633802,-0.008819760509370294
yearly,1990,1991,170645,alpha,0.042890107572275904,0.09257791009222997,3,0.04663481675030588,1892,351,-0.00482282876579792,0.0004332227705048049,-0.005671945395987338,-0.003973712135608503
yearly,1990,1991,170645,DML,0.042890107572275904,0.09257791009222997,3,,1892,351,-0.00932018150383172,0.00036863696351264086,-0.010042709952316495,-0.008597653055346944
yearly,1992,1993,170645,OLS Linear,0.08557071923476552,0.08610029188008908,1,,1862,9,-0.007849365748788681,0.0006863112028486551,-0.009194535706372044,-0.006504195791205317
yearly,1992,1993,170645,OLS Poly,0.03887940303266217,0.128299457479993,3,,1862,351,-0.037750569517164934,0.7209802952790775,-1.4508719482641568,1.375370809229827
yearly,1992,1993,170645,Lasso,0.04100711075004439,0.07599654173652337,3,3.7275937203149377e-08,1862,351,-0.04182378378794237,0.0006832746172765544,-0.04316300203780441,-0.040484565538080323
yearly,1992,1993,170645,alpha,0.04100711075004439,0.07599654173652337,3,0.09401799773162116,1862,351,-0.003927421891925908,0.00018528038714323497,-0.004290571450726648,-0.003564272333125167
yearly,1992,1993,170645,DML,0.04100711075004439,0.07599654173652337,3,,1862,351,-0.04176314245312667,0.0006909649161693364,-0.04311743368881857,-0.040408851217434774
yearly,1994,1995,170645,OLS Linear,0.03525130212676913,0.03554103047304208,1,,1804,9,-0.004886539175464263,0.00032254121588546703,-0.005518719958599779,-0.004254358392328748
yearly,1994,1995,170645,OLS Poly,0.022747605848454113,0.1629867625955985,3,,1804,351,-0.011100332607838936,0.39315952903827805,-0.7816930095228639,0.759492344307186
yearly,1994,1995,170645,Lasso,0.02402124027967013,0.08847131646385845,3,2.6826957952797275e-09,1804,351,-0.011225909514517594,0.00019958008644284662,-0.011617086483945573,-0.010834732545089616
yearly,1994,1995,170645,alpha,0.02402124027967013,0.08847131646385845,3,0.07163806274704361,1804,351,-0.004012412119963175,0.00016031774556053637,-0.004326634901261826,-0.0036981893386645237
yearly,1994,1995,170645,DML,0.02402124027967013,0.08847131646385845,3,,1804,351,-0.011184649766862764,0.00023728245239940376,-0.011649723373565596,-0.010719576160159932
yearly,1996,1997,170645,OLS Linear,0.044909510418452016,0.04552878341045956,1,,1784,9,-0.000661707580068452,0.00058480785216143,-0.0018079309703048548,0.00048451581016795066
yearly,1996,1997,170645,OLS Poly,0.022631123615061602,0.5121153831616028,3,,1784,351,0.00246782475147711,nan,nan,nan
yearly,1996,1997,170645,Lasso,0.024170296090067184,0.21115150440830505,3,2.6826957952797275e-07,1784,351,0.0006508449809585955,0.00033234280227414155,-5.469114987219099e-07,0.001302236873415913
yearly,1996,1997,170645,alpha,0.024170296090067184,0.21115150440830505,3,0.04802566814318424,1784,351,-0.0008742685193369473,0.00036046839092686967,-0.001580786565553612,-0.0001677504731202828
yearly,1996,1997,170645,DML,0.024170296090067184,0.21115150440830505,3,,1784,351,-0.0005064051024799584,0.0013245015451841772,-0.0031024281310409454,0.002089617926081029
yearly,1998,1999,170645,OLS Linear,0.07562992105191879,0.07586712327983637,1,,1712,9,-0.007237586944582656,0.00046958092467123,-0.008157965556938266,-0.006317208332227045
yearly,1998,1999,170645,OLS Poly,0.04110909473352575,0.47383774279361157,3,,1712,351,-0.01269462145098288,nan,nan,nan
yearly,1998,1999,170645,Lasso,0.042191085377299306,0.191386106204549,3,2.6826957952797275e-07,1712,351,-0.012400367770067054,0.0002167685144893626,-0.012825234058466205,-0.011975501481667903
yearly,1998,1999,170645,alpha,0.042191085377299306,0.191386106204549,3,0.055153297469507326,1712,351,-0.0014060996426184182,0.0003056466684319294,-0.002005167112745,-0.0008070321724918365
yearly,1998,1999,170645,DML,0.042191085377299306,0.191386106204549,3,,1712,351,-0.012245068434479664,0.0004966304924906552,-0.013218464199761347,-0.01127167266919798
yearly,2000,2001,170645,OLS Linear,0.048624168707518206,0.04870638325520047,1,,1650,9,-0.003101438254851929,0.0004097686453821935,-0.003904584799801028,-0.0022982917099028297
yearly,2000,2001,170645,OLS Poly,0.027668105927383987,0.09960441543350657,3,,1650,351,-0.0030078664258539334,0.13580316681162552,-0.26918207337663996,0.2631663405249321
yearly,2000,2001,170645,Lasso,0.02844673128483319,0.1112389800870659,3,5.179474679231202e-09,1650,351,-0.004175858342220181,0.0002533776064870612,-0.0046724784509348215,-0.0036792382335055413
yearly,2000,2001,170645,alpha,0.02844673128483319,0.1112389800870659,3,0.04993773823029053,1650,351,-0.001270377625796964,0.0001641464480663158,-0.001592104664006943,-0.000948650587586985
yearly,2000,2001,170645,DML,0.02844673128483319,0.1112389800870659,3,,1650,351,-0.004123238477575259,0.0002897007485823594,-0.0046910519447966835,-0.003555425010353835
yearly,2002,2003,170645,OLS Linear,0.061998462487901605,0.06278708119310018,1,,1723,9,-0.00555019045167834,0.0005462164604988668,-0.006620774714256119,-0.00447960618910056
yearly,2002,2003,170645,OLS Poly,0.03833514364748075,0.24831677357726953,3,,1723,351,-0.006881481840068204,0.2953425942822364,-0.5857529666332516,0.5719900029531152
yearly,2002,2003,170645,Lasso,0.036934635755840245,0.09920245778304686,3,3.7275937203149377e-08,1723,351,-0.007411050036763469,0.00030423879752045617,-0.008007358079903562,-0.006814741993623375
yearly,2002,2003,170645,alpha,0.036934635755840245,0.09920245778304686,3,0.048868409208939395,1723,351,-0.005955690178859166,0.00024383348047905137,-0.0064336038005981065,-0.005477776557120225
yearly,2002,2003,170645,DML,0.036934635755840245,0.09920245778304686,3,,1723,351,-0.007524937769778575,0.00036499112056018076,-0.008240320366076529,-0.006809555173480621
yearly,2004,2005,170645,OLS Linear,0.04721224334403252,0.047988107791928726,1,,1663,9,-0.005570924124370345,0.00034917925583959053,-0.006255315465815942,-0.004886532782924748
yearly,2004,2005,170645,OLS Poly,0.027305127197641794,0.9083393186667712,3,,1663,351,-0.005468436826802758,nan,nan,nan
yearly,2004,2005,170645,Lasso,0.026603393173771736,0.23160675013749527,3,7.196856730011513e-08,1663,351,-0.007661949405593105,0.00023463210961602286,-0.00812182834044051,-0.0072020704707457
yearly,2004,2005,170645,alpha,0.026603393173771736,0.23160675013749527,3,0.04974216868937742,1663,351,-0.0026810580330089433,0.00015655821430468763,-0.002987912133046131,-0.0023742039329717555
yearly,2004,2005,170645,DML,0.026603393173771736,0.23160675013749527,3,,1663,351,-0.007709621653396701,0.00025612369188801793,-0.008211624089497216,-0.007207619217296186
yearly,2006,2007,170645,OLS Linear,0.05130971497026831,0.05163634105219021,1,,1425,9,-0.0027316112717093786,0.0004693915334819788,-0.003651618677334057,-0.0018116038660847002
yearly,2006,2007,170645,OLS Poly,0.023682523551273586,0.9623613528811524,3,,1425,351,-0.007487421185780718,nan,nan,nan
yearly,2006,2007,170645,Lasso,0.023604867443527418,0.25584676165425835,3,5.179474679231202e-07,1425,351,-0.008637573670495965,0.00030657434903121414,-0.009238459394597144,-0.008036687946394786
yearly,2006,2007,170645,alpha,0.023604867443527418,0.25584676165425835,3,0.05373576158547756,1425,351,-0.0025300087454227086,0.00028506645409213005,-0.0030887389954432835,-0.0019712784954021337
yearly,2006,2007,170645,DML,0.023604867443527418,0.25584676165425835,3,,1425,351,-0.009093722414094953,0.0009773389214629382,-0.011009306700162312,-0.007178138128027594
yearly,2008,2009,170645,OLS Linear,0.030162103914521673,0.03076884646956718,1,,1097,9,-0.005304751984224737,0.0007539523065127382,-0.006782498504989704,-0.00382700546345977
yearly,2008,2009,170645,OLS Poly,0.013316774123345412,8.649754779634284,3,,1097,351,0.0011087334199899601,0.1947927048108758,-0.3806849680093266,0.3829024348493065
yearly,2008,2009,170645,Lasso,0.014278319134522913,0.46273722136786455,3,7.196856730011513e-08,1097,351,0.001197770221895437,0.0007769154415823297,-0.00032498404360592915,0.0027205244873968032
yearly,2008,2009,170645,alpha,0.014278319134522913,0.46273722136786455,3,0.06124456111709661,1097,351,-0.0028726096890343247,0.0005455390246103756,-0.003941866177270661,-0.0018033532007979884
yearly,2008,2009,170645,DML,0.014278319134522913,0.46273722136786455,3,,1097,351,-0.0015649981006117277,0.0020858247291520703,-0.005653214569749786,0.00252321836852633
yearly,2010,2011,170645,OLS Linear,0.0907751658466174,0.0917089645262934,1,,1297,9,-0.0036983743633867477,0.000549544577494207,-0.004775481735275393,-0.002621266991498102
yearly,2010,2011,170645,OLS Poly,0.023853168966777208,1.9636980091992389,3,,1297,351,-0.004566524767794178,0.03224548281981419,-0.06776767109462999,0.05863462155904163
yearly,2010,2011,170645,Lasso,0.022896982079459473,0.15500394357689642,3,5.179474679231202e-07,1297,351,-0.00514670321405767,0.00025910254093622527,-0.005654544194292671,-0.004638862233822668
yearly,2010,2011,170645,alpha,0.022896982079459473,0.15500394357689642,3,0.05632495488678639,1297,351,-3.4119964937703874e-05,2.9013374641880163e-05,-9.098617923578898e-05,2.2746249360381243e-05
yearly,2010,2011,170645,DML,0.022896982079459473,0.15500394357689642,3,,1297,351,-0.005132510378161601,0.0002585027074990609,-0.00563917568485976,-0.004625845071463442
yearly,2012,2013,170645,OLS Linear,0.0955551884510546,0.09665187806988321,1,,1319,9,-0.004773464787172917,0.00048079081193665716,-0.005715814778568765,-0.003831114795777069
yearly,2012,2013,170645,OLS Poly,0.06500885473550222,0.41425443911685234,3,,1319,351,-0.005709271169472174,0.10070837179020199,-0.20309767987826807,0.19167913753932372
yearly,2012,2013,170645,Lasso,0.057857961662581954,0.365619710008204,3,1.9306977288832535e-10,1319,351,-0.005266656735167882,0.0004089594781662236,-0.006068217312373681,-0.0044650961579620835
yearly,2012,2013,170645,alpha,0.057857961662581954,0.365619710008204,3,0.05585324920498737,1319,351,-0.005355492834916071,0.0004023866984821705,-0.006144170763941125,-0.004566814905891017
yearly,2012,2013,170645,DML,0.057857961662581954,0.365619710008204,3,,1319,351,-0.005174717295805807,0.0005170971845876966,-0.006188227777597692,-0.004161206814013921
yearly,2014,2015,170645,OLS Linear,0.03385194488361491,0.034360545402330016,1,,1189,9,-0.005323935699426865,0.000596306587305315,-0.006492696610545282,-0.004155174788308447
yearly,2014,2015,170645,OLS Poly,0.017695500702513897,0.7008696485909902,3,,1189,351,-0.025212160305404296,0.5617814298200584,-1.1263037627527188,1.0758794421419102
yearly,2014,2015,170645,Lasso,0.016529299112863598,0.09847080926574477,3,1e-08,1189,351,-0.019704984010994412,0.00047895221141536627,-0.02064373034536853,-0.018766237676620293
yearly,2014,2015,170645,alpha,0.016529299112863598,0.09847080926574477,3,0.073534293857668,1189,351,-0.0002088000166391474,0.00025787548118833545,-0.0007142359597682848,0.00029663592648999004
yearly,2014,2015,170645,DML,0.016529299112863598,0.09847080926574477,3,,1189,351,-0.019564942500300803,0.0005427430801207704,-0.020628718937337514,-0.01850116606326409
yearly,2016,2017,170645,OLS Linear,0.024624023122639546,0.024818021387246297,1,,1205,9,-0.0029551678134986234,0.0003689598577826607,-0.0036783291347526384,-0.0022320064922446083
yearly,2016,2017,170645,OLS Poly,0.012281173856531475,2.641573792820504,3,,1205,351,-0.00820448822337383,0.23302450550992906,-0.4649325190228348,0.4485235425760871
yearly,2016,2017,170645,Lasso,0.01222135525195635,0.32161264957979024,3,2.6826957952797275e-07,1205,351,-0.009423746101793595,0.0002777492712358222,-0.009968134673415806,-0.008879357530171383
yearly,2016,2017,170645,alpha,0.01222135525195635,0.32161264957979024,3,0.05843557437118699,1205,351,-0.0010740307989535955,0.00022925151872635842,-0.0015233637756572578,-0.000624697822249933
yearly,2016,2017,170645,DML,0.01222135525195635,0.32161264957979024,3,,1205,351,-0.012343017459326514,0.0036431313775203466,-0.019483554959266392,-0.005202479959386635
yearly,2018,2019,170645,OLS Linear,0.023458771626824294,0.023811960883499596,1,,990,9,-0.006152868067639256,0.0005040483361050272,-0.007140802806405109,-0.0051649333288734025
yearly,2018,2019,170645,OLS Poly,0.01416961359189633,4.253250484649131,3,,990,351,-0.003130426895346261,nan,nan,nan
yearly,2018,2019,170645,Lasso,0.013891908762523894,0.40915052608527014,3,1e-08,990,351,-0.006376359550832093,0.0004870934901254302,-0.007331062791477936,-0.00542165631018625
yearly,2018,2019,170645,alpha,0.013891908762523894,0.40915052608527014,3,0.06446934283772689,990,351,-0.0001466588713191407,0.000363408982294035,-0.0008589404766154493,0.000565622733977168
yearly,2018,2019,170645,DML,0.013891908762523894,0.40915052608527014,3,,990,351,-0.005145706228575867,0.0032150695412840654,-0.011447242529492635,0.0011558300723409007


==> outputs/ag_results/derivative_ratio_conf_ints.csv <==
y_var,weather_vars,method,derivative_ratio,conf_lb,conf_ub,conf_string
corn,monthly_gs_flexible,Lasso,0.5053820789570668,0.22737955655103714,0.7833846013630964,"0.2274, 0.7834"
corn,monthly_gs_flexible,Lasso DML,0.8488667615509794,-1.3123214824276332,3.010055005529592,"-1.312, 3.01"
corn,monthly_gs_flexible,NNet,1.6431462658938953,1.170606612486166,2.1156859193016246,"1.171, 2.116"
corn,monthly_gs_flexible,NNet DML,1.224554547207406,0.035484880258971785,2.41362421415584,"0.03548, 2.414"
corn,monthly_gs_flexible,OLS Linear,2.9032400610261906,1.2867983827449114,4.51968173930747,"1.287, 4.52"
corn,monthly_gs_flexible,OLS Poly,-39785.72960510119,-6334557.237197549,6254985.777987347,"-6.335e+06, 6.255e+06"
corn,yearly_gs_flexible,Lasso,0.8719900955805439,0.6983340870764004,1.0456461040846872,"0.6983, 1.046"
corn,yearly_gs_flexible,Lasso DML,1.042139408410894,0.5984925678541534,1.4857862489676346,"0.5985, 1.486"
corn,yearly_gs_flexible,NNet,1.1745452707179074,0.8135345766973526,1.535555964738462,"0.8135, 1.536"
corn,yearly_gs_flexible,NNet DML,0.7622192605510153,0.30239235565301387,1.2220461654490167,"0.3024, 1.222"
corn,yearly_gs_flexible,OLS Linear,3.609025044379137,2.1255239419051453,5.092526146853129,"2.126, 5.093"
corn,yearly_gs_flexible,OLS Poly,2.248666737885039,-2.885530178466707,7.382863654236784,"-2.886, 7.383"
corn,yearly_gs_linear,Lasso,0.023616406404070783,-0.12759519208006792,0.1748280048882095,"-0.1276, 0.1748"
corn,yearly_gs_linear,Lasso DML,0.012800622899903889,-0.14415219809909063,0.1697534438988984,"-0.1442, 0.1698"
corn,yearly_gs_linear,NNet,0.08616168176762408,-0.1661413490350973,0.33846471257034544,"-0.1661, 0.3385"
corn,yearly_gs_linear,NNet DML,0.09761678698604977,-0.07417043383116777,0.2694040078032673,"-0.07417, 0.2694"
corn,yearly_gs_linear,OLS Linear,0.10073656172633758,-0.015193589224839543,0.2166667126775147,"-0.01519, 0.2167"
corn,yearly_gs_linear,OLS Poly,0.10446844661770804,-0.03915097473035298,0.24808786796576907,"-0.03915, 0.2481"
soy,monthly_gs_flexible,Lasso,0.5140820180517234,0.21022966605535903,0.8179343700480877,"0.2102, 0.8179"
soy,monthly_gs_flexible,Lasso DML,1.0551819743645456,-2.872854975287065,4.983218924016157,"-2.873, 4.983"
soy,monthly_gs_flexible,NNet,2.1857526151380715,1.5387630091990014,2.8327422210771416,"1.539, 2.833"
soy,monthly_gs_flexible,NNet DML,1.5411033387623092,-0.9061990970336435,3.988405774558262,"-0.9062, 3.988"
soy,monthly_gs_flexible,OLS Linear,2.7966244029933316,-0.6689710797491801,6.262219885735844,"-0.669, 6.262"
soy,monthly_gs_flexible,OLS Poly,0.9997125293467127,0.9699167175137887,1.0295083411796366,"0.9699, 1.03"
soy,yearly_gs_flexible,Lasso,0.7493218597280402,0.536612836308091,0.9620308831479895,"0.5366, 0.962"
soy,yearly_gs_flexible,Lasso DML,0.9903431002210199,0.1808748334923591,1.7998113669496807,"0.1809, 1.8"
soy,yearly_gs_flexible,NNet,1.8775062208748976,1.209481487746194,2.5455309540036013,"1.209, 2.546"
soy,yearly_gs_flexible,NNet DML,1.317269903902589,0.6330661067148422,2.001473701090336,"0.6331, 2.001"
soy,yearly_gs_flexible,OLS Linear,2.070880614472843,-0.036323308646553976,4.17808453759224,"-0.03632, 4.178"
soy,yearly_gs_flexible,OLS Poly,-7.741718460307832,-18.44512378236517,2.961686861749503,"-18.45, 2.962"
soy,yearly_gs_linear,Lasso,-0.02538767416523401,-0.24381881044950188,0.19304346211903384,"-0.2438, 0.193"
soy,yearly_gs_linear,Lasso DML,-0.04843879222611855,-0.2629087906878631,0.166031206235626,"-0.2629, 0.166"
soy,yearly_gs_linear,NNet,0.2036045831256995,0.019664843032195067,0.38754432321920396,"0.01966, 0.3875"
soy,yearly_gs_linear,NNet DML,0.21824042453929562,0.07153450028433672,0.3649463487942545,"0.07153, 0.3649"
soy,yearly_gs_linear,OLS Linear,0.23831281971226578,0.12784087322054732,0.34878476620398424,"0.1278, 0.3488"
soy,yearly_gs_linear,OLS Poly,0.19667206842802692,0.017029189799161265,0.3763149470568926,"0.01703, 0.3763"


==> outputs/ag_results/derivative_ratio_conf_ints_weighted.csv <==
y_var,weather_vars,method,derivative_ratio,conf_lb,conf_ub,conf_string
corn,monthly_gs_flexible,Lasso,0.21750093481059102,-0.21547990002560963,0.6504817696467917,"-0.2155, 0.6505"
corn,monthly_gs_flexible,Lasso DML,-0.6521649632301452,-3.2669507461969127,1.9626208197366226,"-3.267, 1.963"
corn,monthly_gs_flexible,NNet,1.1432033682611027,0.7076741359046066,1.5787326006175988,"0.7077, 1.579"
corn,monthly_gs_flexible,NNet DML,1.0180172784007033,-0.06008239770046031,2.096116954501867,"-0.06008, 2.096"
corn,monthly_gs_flexible,OLS Linear,3.0714550014387303,1.140030248538846,5.002879754338615,"1.14, 5.003"
corn,monthly_gs_flexible,OLS Poly,24227.39643486034,-792954.7291182453,841409.5219879659,"-7.93e+05, 8.414e+05"
corn,yearly_gs_flexible,Lasso,0.9559562947375837,0.33127333766528166,1.5806392518098857,"0.3313, 1.581"
corn,yearly_gs_flexible,Lasso DML,5.95792279338015,2.8445663729034196,9.07127921385688,"2.845, 9.071"
corn,yearly_gs_flexible,NNet,4.670695180561449,2.80366978853191,6.537720572590987,"2.804, 6.538"
corn,yearly_gs_flexible,NNet DML,6.051283091688104,3.861729198238344,8.240836985137864,"3.862, 8.241"
corn,yearly_gs_flexible,OLS Linear,7.2992962518028905,4.190150131160661,10.40844237244512,"4.19, 10.41"
corn,yearly_gs_flexible,OLS Poly,3.8208019546109644,-7.241204130809017,14.882808040030945,"-7.241, 14.88"
corn,yearly_gs_linear,Lasso,0.24496882889537255,0.10168536677872322,0.38825229101202186,"0.1017, 0.3883"
corn,yearly_gs_linear,Lasso DML,0.21997655049159556,0.0797829758946425,0.3601701250885486,"0.07978, 0.3602"
corn,yearly_gs_linear,NNet,0.4031066938790031,0.10742342873682365,0.6987899590211826,"0.1074, 0.6988"
corn,yearly_gs_linear,NNet DML,0.38920093849681936,0.11035382951475442,0.6680480474788844,"0.1104, 0.668"
corn,yearly_gs_linear,OLS Linear,0.22812546819094634,0.14505809493868854,0.31119284144320414,"0.1451, 0.3112"
corn,yearly_gs_linear,OLS Poly,0.8011713663564829,0.631330203889506,0.9710125288234598,"0.6313, 0.971"
soy,monthly_gs_flexible,Lasso,0.49650785650720114,0.35193799391039127,0.641077719104011,"0.3519, 0.6411"
soy,monthly_gs_flexible,Lasso DML,1.898437150666159,0.21689253167663725,3.5799817696556806,"0.2169, 3.58"
soy,monthly_gs_flexible,NNet,1.7978350181852352,1.2005539307247088,2.3951161056457613,"1.201, 2.395"
soy,monthly_gs_flexible,NNet DML,1.67239957874068,0.25548280225588926,3.0893163552254705,"0.2555, 3.089"
soy,monthly_gs_flexible,OLS Linear,1.765270530904086,-0.4970152980688798,4.027556359877051,"-0.497, 4.028"
soy,monthly_gs_flexible,OLS Poly,0.9995066810543586,0.9918450809661585,1.0071682811425586,"0.9918, 1.007"
soy,yearly_gs_flexible,Lasso,0.6224179387683618,0.43239429149270114,0.8124415860440225,"0.4324, 0.8124"
soy,yearly_gs_flexible,Lasso DML,2.4745707459317865,1.6808172727012125,3.2683242191623605,"1.681, 3.268"
soy,yearly_gs_flexible,NNet,3.3919236292611195,1.6271764135378566,5.156670844984382,"1.627, 5.157"
soy,yearly_gs_flexible,NNet DML,2.4640252602416752,1.4255937836947854,3.502456736788565,"1.426, 3.502"
soy,yearly_gs_flexible,OLS Linear,1.3378249863910257,-0.6017698006124528,3.277419773394504,"-0.6018, 3.277"
soy,yearly_gs_flexible,OLS Poly,-1.117597828464338,-10.15874800054204,7.9235523436133635,"-10.16, 7.924"
soy,yearly_gs_linear,Lasso,-0.25296060420169025,-0.4303399005490085,-0.07558130785437203,"-0.4303, -0.07558"
soy,yearly_gs_linear,Lasso DML,-0.2822178509669744,-0.4605629615202575,-0.10387274041369127,"-0.4606, -0.1039"
soy,yearly_gs_linear,NNet,0.36242435441884674,0.10493668000777429,0.6199120288299191,"0.1049, 0.6199"
soy,yearly_gs_linear,NNet DML,0.3207440872113265,0.10507283226783137,0.5364153421548217,"0.1051, 0.5364"
soy,yearly_gs_linear,OLS Linear,0.4147409949960815,0.3236708308859022,0.5058111591062608,"0.3237, 0.5058"
soy,yearly_gs_linear,OLS Poly,0.3248834872158544,0.09686092211389133,0.5529060523178175,"0.09686, 0.5529"

